An MML-based tool for evaluating the complexity of (stochastic) logic theories

Theory evaluation is a key problem in many areas: machine learning, scientific discovery, inverse engineering, decision making, software engineering, design, human sciences, etc. If we have a set of theories that are able to explain the same set of phenomena, we need a criterion to choose which one is best. There are, of course, many possible criteria. Model simplicity is one of the most common criteria in theory evaluation. The Minimum Message Length (MML) is a solid approach to evaluate theories relative to a given evidence or data. Theories can be expressed in specific or general (Turing-complete) languages. First-order logic, and logic programming in particular, is a Turing-complete language. Evaluating the simplicity of a theory or program described in a Turing-complete language is much more difficult than just counting the number of lines or bits. It is, in fact, the problem of calculating its Kolmogorov complexity, which is uncomputable. Few works in the literature have been able to present accurate and effective approximations for a Turing-complete language. In this work, we present the first general MML coding scheme for logic programs. With this scheme, we can quantify the bits of information required to code (or send) a theory, a set of data or the same data given the theory. As a realization of the above-mentioned schemes, we present a software tool which is able to code and evaluate a set of alternative (stochastic) theories (programs) against a set of examples. We illustrate the application of the tool to a variety of non-probabilistic and probabilistic scenarios.

==> examples/animals_prg1.neg.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg1.pl readed as module animals
-- Example file tesis/examples/animals_neg.pl readed as module animals1
-- #1 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,reptile):-has_covering(A,scales).
-- #4 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.65625 paths:4
--    class(_154316,bird):-has_covering(_154316,feathers) (prob:0.04688)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_154801,reptile):-has_covering(_154801,scales) (prob:0.10938)
--        has_covering(turtle,scales):-true (prob:0.06250)
--        has_covering(snake,scales):-true (prob:0.06250)
--        has_covering(t_rex,scales):-true (prob:0.06250)
--        has_covering(crocodile,scales):-true (prob:0.06250)
--        has_covering(lizard,scales):-true (prob:0.06250)
--        has_covering(herring,scales):-true (prob:0.06250)
--        has_covering(trout,scales):-true (prob:0.06250)
--    class(_155816,fish):-has_gills(_155816) (prob:0.25000)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_156479,mammal):-has_milk(_156479) (prob:0.25000)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--  
-- Estimate the probabilities of the examples (Np=8) 
animals: Warning! Example class(trout,mammal) doesn't unify with the program
animals: Warning! Example class(herring,mammal) doesn't unify with the program
animals: Warning! Example class(shark,mammal) doesn't unify with the program
animals: Warning! Example class(lizard,mammal) doesn't unify with the program
animals: Warning! Example class(crocodile,mammal) doesn't unify with the program
animals: Warning! Example class(t_rex,mammal) doesn't unify with the program
animals: Warning! Example class(turtle,mammal) doesn't unify with the program
animals: Warning! Example class(eagle,mammal) doesn't unify with the program
animals: Warning! Example class(ostrich,mammal) doesn't unify with the program
animals: Warning! Example class(penguin,mammal) doesn't unify with the program
animals: Warning! Example class(dog,fish) doesn't unify with the program
animals: Warning! Example class(dolphin,fish) doesn't unify with the program
animals: Warning! Example class(platypus,fish) doesn't unify with the program
animals: Warning! Example class(bat,fish) doesn't unify with the program
animals: Warning! Example class(lizard,fish) doesn't unify with the program
animals: Warning! Example class(crocodile,fish) doesn't unify with the program
animals: Warning! Example class(t_rex,fish) doesn't unify with the program
animals: Warning! Example class(turtle,fish) doesn't unify with the program
animals: Warning! Example class(eagle,fish) doesn't unify with the program
animals: Warning! Example class(ostrich,fish) doesn't unify with the program
animals: Warning! Example class(penguin,fish) doesn't unify with the program
animals: Warning! Example class(dog,reptile) doesn't unify with the program
animals: Warning! Example class(dolphin,reptile) doesn't unify with the program
animals: Warning! Example class(platypus,reptile) doesn't unify with the program
animals: Warning! Example class(bat,reptile) doesn't unify with the program
animals: Warning! Example class(shark,reptile) doesn't unify with the program
animals: Warning! Example class(eagle,reptile) doesn't unify with the program
animals: Warning! Example class(ostrich,reptile) doesn't unify with the program
animals: Warning! Example class(penguin,reptile) doesn't unify with the program
animals: Warning! Example class(dog,bird) doesn't unify with the program
animals: Warning! Example class(dolphin,bird) doesn't unify with the program
animals: Warning! Example class(platypus,bird) doesn't unify with the program
animals: Warning! Example class(bat,bird) doesn't unify with the program
animals: Warning! Example class(trout,bird) doesn't unify with the program
animals: Warning! Example class(herring,bird) doesn't unify with the program
animals: Warning! Example class(shark,bird) doesn't unify with the program
animals: Warning! Example class(lizard,bird) doesn't unify with the program
animals: Warning! Example class(crocodile,bird) doesn't unify with the program
animals: Warning! Example class(t_rex,bird) doesn't unify with the program
animals: Warning! Example class(turtle,bird) doesn't unify with the program
-- example class(turtle,bird): times=1 probability=0.00000
--    class(turtle,bird):-has_covering(turtle,feathers) (prob:0.00000)
-- example class(t_rex,bird): times=1 probability=0.00000
--    class(t_rex,bird):-has_covering(t_rex,feathers) (prob:0.00000)
-- example class(crocodile,bird): times=1 probability=0.00000
--    class(crocodile,bird):-has_covering(crocodile,feathers) (prob:0.00000)
-- example class(lizard,bird): times=1 probability=0.00000
--    class(lizard,bird):-has_covering(lizard,feathers) (prob:0.00000)
-- example class(shark,bird): times=1 probability=0.00000
--    class(shark,bird):-has_covering(shark,feathers) (prob:0.00000)
-- example class(herring,bird): times=1 probability=0.00000
--    class(herring,bird):-has_covering(herring,feathers) (prob:0.00000)
-- example class(trout,bird): times=1 probability=0.00000
--    class(trout,bird):-has_covering(trout,feathers) (prob:0.00000)
-- example class(bat,bird): times=1 probability=0.00000
--    class(bat,bird):-has_covering(bat,feathers) (prob:0.00000)
-- example class(platypus,bird): times=1 probability=0.00000
--    class(platypus,bird):-has_covering(platypus,feathers) (prob:0.00000)
-- example class(dolphin,bird): times=1 probability=0.00000
--    class(dolphin,bird):-has_covering(dolphin,feathers) (prob:0.00000)
-- example class(dog,bird): times=1 probability=0.00000
--    class(dog,bird):-has_covering(dog,feathers) (prob:0.00000)
-- example class(penguin,reptile): times=1 probability=0.00000
--    class(penguin,reptile):-has_covering(penguin,scales) (prob:0.00000)
-- example class(ostrich,reptile): times=1 probability=0.00000
--    class(ostrich,reptile):-has_covering(ostrich,scales) (prob:0.00000)
-- example class(eagle,reptile): times=1 probability=0.00000
--    class(eagle,reptile):-has_covering(eagle,scales) (prob:0.00000)
-- example class(shark,reptile): times=1 probability=0.00000
--    class(shark,reptile):-has_covering(shark,scales) (prob:0.00000)
-- example class(herring,reptile): times=1 probability=0.00298
--    class(herring,reptile):-has_covering(herring,scales) (prob:0.01562)
--        has_covering(herring,scales):-true (prob:0.06250)
-- example class(trout,reptile): times=1 probability=0.00298
--    class(trout,reptile):-has_covering(trout,scales) (prob:0.01562)
--        has_covering(trout,scales):-true (prob:0.06250)
-- example class(bat,reptile): times=1 probability=0.00000
--    class(bat,reptile):-has_covering(bat,scales) (prob:0.00000)
-- example class(platypus,reptile): times=1 probability=0.00000
--    class(platypus,reptile):-has_covering(platypus,scales) (prob:0.00000)
-- example class(dolphin,reptile): times=1 probability=0.00000
--    class(dolphin,reptile):-has_covering(dolphin,scales) (prob:0.00000)
-- example class(dog,reptile): times=1 probability=0.00000
--    class(dog,reptile):-has_covering(dog,scales) (prob:0.00000)
-- example class(penguin,fish): times=1 probability=0.00000
--    class(penguin,fish):-has_gills(penguin) (prob:0.00000)
-- example class(ostrich,fish): times=1 probability=0.00000
--    class(ostrich,fish):-has_gills(ostrich) (prob:0.00000)
-- example class(eagle,fish): times=1 probability=0.00000
--    class(eagle,fish):-has_gills(eagle) (prob:0.00000)
-- example class(turtle,fish): times=1 probability=0.00000
--    class(turtle,fish):-has_gills(turtle) (prob:0.00000)
-- example class(t_rex,fish): times=1 probability=0.00000
--    class(t_rex,fish):-has_gills(t_rex) (prob:0.00000)
-- example class(crocodile,fish): times=1 probability=0.00000
--    class(crocodile,fish):-has_gills(crocodile) (prob:0.00000)
-- example class(lizard,fish): times=1 probability=0.00000
--    class(lizard,fish):-has_gills(lizard) (prob:0.00000)
-- example class(bat,fish): times=1 probability=0.00000
--    class(bat,fish):-has_gills(bat) (prob:0.00000)
-- example class(platypus,fish): times=1 probability=0.00000
--    class(platypus,fish):-has_gills(platypus) (prob:0.00000)
-- example class(dolphin,fish): times=1 probability=0.00000
--    class(dolphin,fish):-has_gills(dolphin) (prob:0.00000)
-- example class(dog,fish): times=1 probability=0.00000
--    class(dog,fish):-has_gills(dog) (prob:0.00000)
-- example class(penguin,mammal): times=1 probability=0.00000
--    class(penguin,mammal):-has_milk(penguin) (prob:0.00000)
-- example class(ostrich,mammal): times=1 probability=0.00000
--    class(ostrich,mammal):-has_milk(ostrich) (prob:0.00000)
-- example class(eagle,mammal): times=1 probability=0.00000
--    class(eagle,mammal):-has_milk(eagle) (prob:0.00000)
-- example class(turtle,mammal): times=1 probability=0.00000
--    class(turtle,mammal):-has_milk(turtle) (prob:0.00000)
-- example class(t_rex,mammal): times=1 probability=0.00000
--    class(t_rex,mammal):-has_milk(t_rex) (prob:0.00000)
-- example class(crocodile,mammal): times=1 probability=0.00000
--    class(crocodile,mammal):-has_milk(crocodile) (prob:0.00000)
-- example class(lizard,mammal): times=1 probability=0.00000
--    class(lizard,mammal):-has_milk(lizard) (prob:0.00000)
-- example class(shark,mammal): times=1 probability=0.00000
--    class(shark,mammal):-has_milk(shark) (prob:0.00000)
-- example class(herring,mammal): times=1 probability=0.00000
--    class(herring,mammal):-has_milk(herring) (prob:0.00000)
-- example class(trout,mammal): times=1 probability=0.00000
--    class(trout,mammal):-has_milk(trout) (prob:0.00000)
-- Cost of this 2 examples is 20.30393
tesis/examples/animals_prg1.pl + examples:tesis/examples/animals_neg.pl + KnowledgeBase
   Total cost: 1250.80806 bits
	Cost of program: 101.50541 bits
	   Cost of 4 rules: 4.51929 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 39.81679 bits
	   Cost of bodies: 35.98557 bits
	   Cost of vars: 0.00000 bits
	Cost of 2 examples: 20.30393 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/animals_prg1.pos.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg1.pl readed as module animals
-- Example file tesis/examples/animals_pos.pl readed as module animals1
-- #1 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,reptile):-has_covering(A,scales).
-- #4 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.65625 paths:4
--    class(_232203,bird):-has_covering(_232203,feathers) (prob:0.04688)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_232688,reptile):-has_covering(_232688,scales) (prob:0.10938)
--        has_covering(turtle,scales):-true (prob:0.06250)
--        has_covering(snake,scales):-true (prob:0.06250)
--        has_covering(t_rex,scales):-true (prob:0.06250)
--        has_covering(crocodile,scales):-true (prob:0.06250)
--        has_covering(lizard,scales):-true (prob:0.06250)
--        has_covering(herring,scales):-true (prob:0.06250)
--        has_covering(trout,scales):-true (prob:0.06250)
--    class(_233703,fish):-has_gills(_233703) (prob:0.25000)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_234366,mammal):-has_milk(_234366) (prob:0.25000)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--  
-- Estimate the probabilities of the examples (Np=8) 
-- example class(penguin,bird): times=1 probability=0.00298
--    class(penguin,bird):-has_covering(penguin,feathers) (prob:0.01562)
--        has_covering(penguin,feathers):-true (prob:0.06250)
-- example class(ostrich,bird): times=1 probability=0.00298
--    class(ostrich,bird):-has_covering(ostrich,feathers) (prob:0.01562)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
-- example class(eagle,bird): times=1 probability=0.00298
--    class(eagle,bird):-has_covering(eagle,feathers) (prob:0.01562)
--        has_covering(eagle,feathers):-true (prob:0.06250)
-- example class(turtle,reptile): times=1 probability=0.00298
--    class(turtle,reptile):-has_covering(turtle,scales) (prob:0.01562)
--        has_covering(turtle,scales):-true (prob:0.06250)
-- example class(snake,reptile): times=1 probability=0.00298
--    class(snake,reptile):-has_covering(snake,scales) (prob:0.01562)
--        has_covering(snake,scales):-true (prob:0.06250)
-- example class(t_rex,reptile): times=1 probability=0.00298
--    class(t_rex,reptile):-has_covering(t_rex,scales) (prob:0.01562)
--        has_covering(t_rex,scales):-true (prob:0.06250)
-- example class(crocodile,reptile): times=1 probability=0.00298
--    class(crocodile,reptile):-has_covering(crocodile,scales) (prob:0.01562)
--        has_covering(crocodile,scales):-true (prob:0.06250)
-- example class(lizard,reptile): times=1 probability=0.00298
--    class(lizard,reptile):-has_covering(lizard,scales) (prob:0.01562)
--        has_covering(lizard,scales):-true (prob:0.06250)
-- example class(eel,fish): times=1 probability=0.01190
--    class(eel,fish):-has_gills(eel) (prob:0.06250)
--        has_gills(eel):-true (prob:0.25000)
-- example class(shark,fish): times=1 probability=0.01190
--    class(shark,fish):-has_gills(shark) (prob:0.06250)
--        has_gills(shark):-true (prob:0.25000)
-- example class(herring,fish): times=1 probability=0.01190
--    class(herring,fish):-has_gills(herring) (prob:0.06250)
--        has_gills(herring):-true (prob:0.25000)
-- example class(trout,fish): times=1 probability=0.01190
--    class(trout,fish):-has_gills(trout) (prob:0.06250)
--        has_gills(trout):-true (prob:0.25000)
-- example class(bat,mammal): times=1 probability=0.01190
--    class(bat,mammal):-has_milk(bat) (prob:0.06250)
--        has_milk(bat):-true (prob:0.25000)
-- example class(platypus,mammal): times=1 probability=0.01190
--    class(platypus,mammal):-has_milk(platypus) (prob:0.06250)
--        has_milk(platypus):-true (prob:0.25000)
-- example class(dolphin,mammal): times=1 probability=0.01190
--    class(dolphin,mammal):-has_milk(dolphin) (prob:0.06250)
--        has_milk(dolphin):-true (prob:0.25000)
-- example class(dog,mammal): times=1 probability=0.01190
--    class(dog,mammal):-has_milk(dog) (prob:0.06250)
--        has_milk(dog):-true (prob:0.25000)
-- Cost of this 16 examples is 127.79637
tesis/examples/animals_prg1.pl + examples:tesis/examples/animals_pos.pl + KnowledgeBase
   Total cost: 1358.30051 bits
	Cost of program: 101.50541 bits
	   Cost of 4 rules: 4.51929 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 39.81679 bits
	   Cost of bodies: 35.98557 bits
	   Cost of vars: 0.00000 bits
	Cost of 16 examples: 127.79637 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/animals_prg2.neg.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg2.pl readed as module animals
-- Example file tesis/examples/animals_neg.pl readed as module animals1
-- #1 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.72917 paths:3
--    class(_274112,bird):-has_covering(_274112,feathers) (prob:0.06250)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_274597,fish):-has_gills(_274597) (prob:0.33333)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_275220,mammal):-has_milk(_275220) (prob:0.33333)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--  
-- Estimate the probabilities of the examples (Np=8) 
animals: Warning! Example class(trout,mammal) doesn't unify with the program
animals: Warning! Example class(herring,mammal) doesn't unify with the program
animals: Warning! Example class(shark,mammal) doesn't unify with the program
animals: Warning! Example class(lizard,mammal) doesn't unify with the program
animals: Warning! Example class(crocodile,mammal) doesn't unify with the program
animals: Warning! Example class(t_rex,mammal) doesn't unify with the program
animals: Warning! Example class(turtle,mammal) doesn't unify with the program
animals: Warning! Example class(eagle,mammal) doesn't unify with the program
animals: Warning! Example class(ostrich,mammal) doesn't unify with the program
animals: Warning! Example class(penguin,mammal) doesn't unify with the program
animals: Warning! Example class(dog,fish) doesn't unify with the program
animals: Warning! Example class(dolphin,fish) doesn't unify with the program
animals: Warning! Example class(platypus,fish) doesn't unify with the program
animals: Warning! Example class(bat,fish) doesn't unify with the program
animals: Warning! Example class(lizard,fish) doesn't unify with the program
animals: Warning! Example class(crocodile,fish) doesn't unify with the program
animals: Warning! Example class(t_rex,fish) doesn't unify with the program
animals: Warning! Example class(turtle,fish) doesn't unify with the program
animals: Warning! Example class(eagle,fish) doesn't unify with the program
animals: Warning! Example class(ostrich,fish) doesn't unify with the program
animals: Warning! Example class(penguin,fish) doesn't unify with the program
animals: Warning! Example class(dog,reptile) doesn't unify with the program
animals: Warning! Example class(dolphin,reptile) doesn't unify with the program
animals: Warning! Example class(platypus,reptile) doesn't unify with the program
animals: Warning! Example class(bat,reptile) doesn't unify with the program
animals: Warning! Example class(trout,reptile) doesn't unify with the program
animals: Warning! Example class(herring,reptile) doesn't unify with the program
animals: Warning! Example class(shark,reptile) doesn't unify with the program
animals: Warning! Example class(eagle,reptile) doesn't unify with the program
animals: Warning! Example class(ostrich,reptile) doesn't unify with the program
animals: Warning! Example class(penguin,reptile) doesn't unify with the program
animals: Warning! Example class(dog,bird) doesn't unify with the program
animals: Warning! Example class(dolphin,bird) doesn't unify with the program
animals: Warning! Example class(platypus,bird) doesn't unify with the program
animals: Warning! Example class(bat,bird) doesn't unify with the program
animals: Warning! Example class(trout,bird) doesn't unify with the program
animals: Warning! Example class(herring,bird) doesn't unify with the program
animals: Warning! Example class(shark,bird) doesn't unify with the program
animals: Warning! Example class(lizard,bird) doesn't unify with the program
animals: Warning! Example class(crocodile,bird) doesn't unify with the program
animals: Warning! Example class(t_rex,bird) doesn't unify with the program
animals: Warning! Example class(turtle,bird) doesn't unify with the program
-- example class(turtle,bird): times=1 probability=0.00000
--    class(turtle,bird):-has_covering(turtle,feathers) (prob:0.00000)
-- example class(t_rex,bird): times=1 probability=0.00000
--    class(t_rex,bird):-has_covering(t_rex,feathers) (prob:0.00000)
-- example class(crocodile,bird): times=1 probability=0.00000
--    class(crocodile,bird):-has_covering(crocodile,feathers) (prob:0.00000)
-- example class(lizard,bird): times=1 probability=0.00000
--    class(lizard,bird):-has_covering(lizard,feathers) (prob:0.00000)
-- example class(shark,bird): times=1 probability=0.00000
--    class(shark,bird):-has_covering(shark,feathers) (prob:0.00000)
-- example class(herring,bird): times=1 probability=0.00000
--    class(herring,bird):-has_covering(herring,feathers) (prob:0.00000)
-- example class(trout,bird): times=1 probability=0.00000
--    class(trout,bird):-has_covering(trout,feathers) (prob:0.00000)
-- example class(bat,bird): times=1 probability=0.00000
--    class(bat,bird):-has_covering(bat,feathers) (prob:0.00000)
-- example class(platypus,bird): times=1 probability=0.00000
--    class(platypus,bird):-has_covering(platypus,feathers) (prob:0.00000)
-- example class(dolphin,bird): times=1 probability=0.00000
--    class(dolphin,bird):-has_covering(dolphin,feathers) (prob:0.00000)
-- example class(dog,bird): times=1 probability=0.00000
--    class(dog,bird):-has_covering(dog,feathers) (prob:0.00000)
-- example class(penguin,reptile): times=1 probability=0.00000
-- example class(ostrich,reptile): times=1 probability=0.00000
-- example class(eagle,reptile): times=1 probability=0.00000
-- example class(shark,reptile): times=1 probability=0.00000
-- example class(herring,reptile): times=1 probability=0.00000
-- example class(trout,reptile): times=1 probability=0.00000
-- example class(bat,reptile): times=1 probability=0.00000
-- example class(platypus,reptile): times=1 probability=0.00000
-- example class(dolphin,reptile): times=1 probability=0.00000
-- example class(dog,reptile): times=1 probability=0.00000
-- example class(penguin,fish): times=1 probability=0.00000
--    class(penguin,fish):-has_gills(penguin) (prob:0.00000)
-- example class(ostrich,fish): times=1 probability=0.00000
--    class(ostrich,fish):-has_gills(ostrich) (prob:0.00000)
-- example class(eagle,fish): times=1 probability=0.00000
--    class(eagle,fish):-has_gills(eagle) (prob:0.00000)
-- example class(turtle,fish): times=1 probability=0.00000
--    class(turtle,fish):-has_gills(turtle) (prob:0.00000)
-- example class(t_rex,fish): times=1 probability=0.00000
--    class(t_rex,fish):-has_gills(t_rex) (prob:0.00000)
-- example class(crocodile,fish): times=1 probability=0.00000
--    class(crocodile,fish):-has_gills(crocodile) (prob:0.00000)
-- example class(lizard,fish): times=1 probability=0.00000
--    class(lizard,fish):-has_gills(lizard) (prob:0.00000)
-- example class(bat,fish): times=1 probability=0.00000
--    class(bat,fish):-has_gills(bat) (prob:0.00000)
-- example class(platypus,fish): times=1 probability=0.00000
--    class(platypus,fish):-has_gills(platypus) (prob:0.00000)
-- example class(dolphin,fish): times=1 probability=0.00000
--    class(dolphin,fish):-has_gills(dolphin) (prob:0.00000)
-- example class(dog,fish): times=1 probability=0.00000
--    class(dog,fish):-has_gills(dog) (prob:0.00000)
-- example class(penguin,mammal): times=1 probability=0.00000
--    class(penguin,mammal):-has_milk(penguin) (prob:0.00000)
-- example class(ostrich,mammal): times=1 probability=0.00000
--    class(ostrich,mammal):-has_milk(ostrich) (prob:0.00000)
-- example class(eagle,mammal): times=1 probability=0.00000
--    class(eagle,mammal):-has_milk(eagle) (prob:0.00000)
-- example class(turtle,mammal): times=1 probability=0.00000
--    class(turtle,mammal):-has_milk(turtle) (prob:0.00000)
-- example class(t_rex,mammal): times=1 probability=0.00000
--    class(t_rex,mammal):-has_milk(t_rex) (prob:0.00000)
-- example class(crocodile,mammal): times=1 probability=0.00000
--    class(crocodile,mammal):-has_milk(crocodile) (prob:0.00000)
-- example class(lizard,mammal): times=1 probability=0.00000
--    class(lizard,mammal):-has_milk(lizard) (prob:0.00000)
-- example class(shark,mammal): times=1 probability=0.00000
--    class(shark,mammal):-has_milk(shark) (prob:0.00000)
-- example class(herring,mammal): times=1 probability=0.00000
--    class(herring,mammal):-has_milk(herring) (prob:0.00000)
-- example class(trout,mammal): times=1 probability=0.00000
--    class(trout,mammal):-has_milk(trout) (prob:0.00000)
tesis/examples/animals_prg2.pl + examples:tesis/examples/animals_neg.pl + KnowledgeBase
   Total cost: 1208.32586 bits
	Cost of program: 79.32713 bits
	   Cost of 3 rules: 3.76870 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 29.86259 bits
	   Cost of bodies: 24.51208 bits
	   Cost of vars: 0.00000 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/animals_prg2.pos.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg2.pl readed as module animals
-- Example file tesis/examples/animals_pos.pl readed as module animals1
-- #1 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.72917 paths:3
--    class(_220871,bird):-has_covering(_220871,feathers) (prob:0.06250)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_221356,fish):-has_gills(_221356) (prob:0.33333)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_221979,mammal):-has_milk(_221979) (prob:0.33333)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--  
-- Estimate the probabilities of the examples (Np=8) 
animals: Warning! Example class(lizard,reptile) doesn't unify with the program
animals: Warning! Example class(crocodile,reptile) doesn't unify with the program
animals: Warning! Example class(t_rex,reptile) doesn't unify with the program
animals: Warning! Example class(snake,reptile) doesn't unify with the program
animals: Warning! Example class(turtle,reptile) doesn't unify with the program
-- example class(penguin,bird): times=1 probability=0.00357
--    class(penguin,bird):-has_covering(penguin,feathers) (prob:0.02083)
--        has_covering(penguin,feathers):-true (prob:0.06250)
-- example class(ostrich,bird): times=1 probability=0.00357
--    class(ostrich,bird):-has_covering(ostrich,feathers) (prob:0.02083)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
-- example class(eagle,bird): times=1 probability=0.00357
--    class(eagle,bird):-has_covering(eagle,feathers) (prob:0.02083)
--        has_covering(eagle,feathers):-true (prob:0.06250)
-- example class(turtle,reptile): times=1 probability=0.00000
-- example class(snake,reptile): times=1 probability=0.00000
-- example class(t_rex,reptile): times=1 probability=0.00000
-- example class(crocodile,reptile): times=1 probability=0.00000
-- example class(lizard,reptile): times=1 probability=0.00000
-- example class(eel,fish): times=1 probability=0.01429
--    class(eel,fish):-has_gills(eel) (prob:0.08333)
--        has_gills(eel):-true (prob:0.25000)
-- example class(shark,fish): times=1 probability=0.01429
--    class(shark,fish):-has_gills(shark) (prob:0.08333)
--        has_gills(shark):-true (prob:0.25000)
-- example class(herring,fish): times=1 probability=0.01429
--    class(herring,fish):-has_gills(herring) (prob:0.08333)
--        has_gills(herring):-true (prob:0.25000)
-- example class(trout,fish): times=1 probability=0.01429
--    class(trout,fish):-has_gills(trout) (prob:0.08333)
--        has_gills(trout):-true (prob:0.25000)
-- example class(bat,mammal): times=1 probability=0.01429
--    class(bat,mammal):-has_milk(bat) (prob:0.08333)
--        has_milk(bat):-true (prob:0.25000)
-- example class(platypus,mammal): times=1 probability=0.01429
--    class(platypus,mammal):-has_milk(platypus) (prob:0.08333)
--        has_milk(platypus):-true (prob:0.25000)
-- example class(dolphin,mammal): times=1 probability=0.01429
--    class(dolphin,mammal):-has_milk(dolphin) (prob:0.08333)
--        has_milk(dolphin):-true (prob:0.25000)
-- example class(dog,mammal): times=1 probability=0.01429
--    class(dog,mammal):-has_milk(dog) (prob:0.08333)
--        has_milk(dog):-true (prob:0.25000)
-- Cost of this 11 examples is 82.03176
tesis/examples/animals_prg2.pl + examples:tesis/examples/animals_pos.pl + KnowledgeBase
   Total cost: 1290.35762 bits
	Cost of program: 79.32713 bits
	   Cost of 3 rules: 3.76870 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 29.86259 bits
	   Cost of bodies: 24.51208 bits
	   Cost of vars: 0.00000 bits
	Cost of 11 examples: 82.03176 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/animals_prg2f.neg.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg2f.pl readed as module animals
-- Example file tesis/examples/animals_neg.pl readed as module animals1
-- #1 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- #4 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(lizard,reptile).
-- #5 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(crocodile,reptile).
-- #6 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(t_rex,reptile).
-- #7 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(snake,reptile).
-- #8 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(turtle,reptile).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.89844 paths:8
--    class(turtle,reptile):-true (prob:0.12500)
--    class(snake,reptile):-true (prob:0.12500)
--    class(t_rex,reptile):-true (prob:0.12500)
--    class(crocodile,reptile):-true (prob:0.12500)
--    class(lizard,reptile):-true (prob:0.12500)
--    class(_162104,bird):-has_covering(_162104,feathers) (prob:0.02344)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_162609,fish):-has_gills(_162609) (prob:0.12500)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_163257,mammal):-has_milk(_163257) (prob:0.12500)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--  
-- Estimate the probabilities of the examples (Np=8) 
animals: Warning! Example class(trout,mammal) doesn't unify with the program
animals: Warning! Example class(herring,mammal) doesn't unify with the program
animals: Warning! Example class(shark,mammal) doesn't unify with the program
animals: Warning! Example class(lizard,mammal) doesn't unify with the program
animals: Warning! Example class(crocodile,mammal) doesn't unify with the program
animals: Warning! Example class(t_rex,mammal) doesn't unify with the program
animals: Warning! Example class(turtle,mammal) doesn't unify with the program
animals: Warning! Example class(eagle,mammal) doesn't unify with the program
animals: Warning! Example class(ostrich,mammal) doesn't unify with the program
animals: Warning! Example class(penguin,mammal) doesn't unify with the program
animals: Warning! Example class(dog,fish) doesn't unify with the program
animals: Warning! Example class(dolphin,fish) doesn't unify with the program
animals: Warning! Example class(platypus,fish) doesn't unify with the program
animals: Warning! Example class(bat,fish) doesn't unify with the program
animals: Warning! Example class(lizard,fish) doesn't unify with the program
animals: Warning! Example class(crocodile,fish) doesn't unify with the program
animals: Warning! Example class(t_rex,fish) doesn't unify with the program
animals: Warning! Example class(turtle,fish) doesn't unify with the program
animals: Warning! Example class(eagle,fish) doesn't unify with the program
animals: Warning! Example class(ostrich,fish) doesn't unify with the program
animals: Warning! Example class(penguin,fish) doesn't unify with the program
animals: Warning! Example class(dog,reptile) doesn't unify with the program
animals: Warning! Example class(dolphin,reptile) doesn't unify with the program
animals: Warning! Example class(platypus,reptile) doesn't unify with the program
animals: Warning! Example class(bat,reptile) doesn't unify with the program
animals: Warning! Example class(trout,reptile) doesn't unify with the program
animals: Warning! Example class(herring,reptile) doesn't unify with the program
animals: Warning! Example class(shark,reptile) doesn't unify with the program
animals: Warning! Example class(eagle,reptile) doesn't unify with the program
animals: Warning! Example class(ostrich,reptile) doesn't unify with the program
animals: Warning! Example class(penguin,reptile) doesn't unify with the program
animals: Warning! Example class(dog,bird) doesn't unify with the program
animals: Warning! Example class(dolphin,bird) doesn't unify with the program
animals: Warning! Example class(platypus,bird) doesn't unify with the program
animals: Warning! Example class(bat,bird) doesn't unify with the program
animals: Warning! Example class(trout,bird) doesn't unify with the program
animals: Warning! Example class(herring,bird) doesn't unify with the program
animals: Warning! Example class(shark,bird) doesn't unify with the program
animals: Warning! Example class(lizard,bird) doesn't unify with the program
animals: Warning! Example class(crocodile,bird) doesn't unify with the program
animals: Warning! Example class(t_rex,bird) doesn't unify with the program
animals: Warning! Example class(turtle,bird) doesn't unify with the program
-- example class(turtle,bird): times=1 probability=0.00000
--    class(turtle,bird):-has_covering(turtle,feathers) (prob:0.00000)
-- example class(t_rex,bird): times=1 probability=0.00000
--    class(t_rex,bird):-has_covering(t_rex,feathers) (prob:0.00000)
-- example class(crocodile,bird): times=1 probability=0.00000
--    class(crocodile,bird):-has_covering(crocodile,feathers) (prob:0.00000)
-- example class(lizard,bird): times=1 probability=0.00000
--    class(lizard,bird):-has_covering(lizard,feathers) (prob:0.00000)
-- example class(shark,bird): times=1 probability=0.00000
--    class(shark,bird):-has_covering(shark,feathers) (prob:0.00000)
-- example class(herring,bird): times=1 probability=0.00000
--    class(herring,bird):-has_covering(herring,feathers) (prob:0.00000)
-- example class(trout,bird): times=1 probability=0.00000
--    class(trout,bird):-has_covering(trout,feathers) (prob:0.00000)
-- example class(bat,bird): times=1 probability=0.00000
--    class(bat,bird):-has_covering(bat,feathers) (prob:0.00000)
-- example class(platypus,bird): times=1 probability=0.00000
--    class(platypus,bird):-has_covering(platypus,feathers) (prob:0.00000)
-- example class(dolphin,bird): times=1 probability=0.00000
--    class(dolphin,bird):-has_covering(dolphin,feathers) (prob:0.00000)
-- example class(dog,bird): times=1 probability=0.00000
--    class(dog,bird):-has_covering(dog,feathers) (prob:0.00000)
-- example class(penguin,reptile): times=1 probability=0.00000
-- example class(ostrich,reptile): times=1 probability=0.00000
-- example class(eagle,reptile): times=1 probability=0.00000
-- example class(shark,reptile): times=1 probability=0.00000
-- example class(herring,reptile): times=1 probability=0.00000
-- example class(trout,reptile): times=1 probability=0.00000
-- example class(bat,reptile): times=1 probability=0.00000
-- example class(platypus,reptile): times=1 probability=0.00000
-- example class(dolphin,reptile): times=1 probability=0.00000
-- example class(dog,reptile): times=1 probability=0.00000
-- example class(penguin,fish): times=1 probability=0.00000
--    class(penguin,fish):-has_gills(penguin) (prob:0.00000)
-- example class(ostrich,fish): times=1 probability=0.00000
--    class(ostrich,fish):-has_gills(ostrich) (prob:0.00000)
-- example class(eagle,fish): times=1 probability=0.00000
--    class(eagle,fish):-has_gills(eagle) (prob:0.00000)
-- example class(turtle,fish): times=1 probability=0.00000
--    class(turtle,fish):-has_gills(turtle) (prob:0.00000)
-- example class(t_rex,fish): times=1 probability=0.00000
--    class(t_rex,fish):-has_gills(t_rex) (prob:0.00000)
-- example class(crocodile,fish): times=1 probability=0.00000
--    class(crocodile,fish):-has_gills(crocodile) (prob:0.00000)
-- example class(lizard,fish): times=1 probability=0.00000
--    class(lizard,fish):-has_gills(lizard) (prob:0.00000)
-- example class(bat,fish): times=1 probability=0.00000
--    class(bat,fish):-has_gills(bat) (prob:0.00000)
-- example class(platypus,fish): times=1 probability=0.00000
--    class(platypus,fish):-has_gills(platypus) (prob:0.00000)
-- example class(dolphin,fish): times=1 probability=0.00000
--    class(dolphin,fish):-has_gills(dolphin) (prob:0.00000)
-- example class(dog,fish): times=1 probability=0.00000
--    class(dog,fish):-has_gills(dog) (prob:0.00000)
-- example class(penguin,mammal): times=1 probability=0.00000
--    class(penguin,mammal):-has_milk(penguin) (prob:0.00000)
-- example class(ostrich,mammal): times=1 probability=0.00000
--    class(ostrich,mammal):-has_milk(ostrich) (prob:0.00000)
-- example class(eagle,mammal): times=1 probability=0.00000
--    class(eagle,mammal):-has_milk(eagle) (prob:0.00000)
-- example class(turtle,mammal): times=1 probability=0.00000
--    class(turtle,mammal):-has_milk(turtle) (prob:0.00000)
-- example class(t_rex,mammal): times=1 probability=0.00000
--    class(t_rex,mammal):-has_milk(t_rex) (prob:0.00000)
-- example class(crocodile,mammal): times=1 probability=0.00000
--    class(crocodile,mammal):-has_milk(crocodile) (prob:0.00000)
-- example class(lizard,mammal): times=1 probability=0.00000
--    class(lizard,mammal):-has_milk(lizard) (prob:0.00000)
-- example class(shark,mammal): times=1 probability=0.00000
--    class(shark,mammal):-has_milk(shark) (prob:0.00000)
-- example class(herring,mammal): times=1 probability=0.00000
--    class(herring,mammal):-has_milk(herring) (prob:0.00000)
-- example class(trout,mammal): times=1 probability=0.00000
--    class(trout,mammal):-has_milk(trout) (prob:0.00000)
tesis/examples/animals_prg2f.pl + examples:tesis/examples/animals_neg.pl + KnowledgeBase
   Total cost: 1293.46429 bits
	Cost of program: 164.46556 bits
	   Cost of 8 rules: 6.76870 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 104.40455 bits
	   Cost of bodies: 32.10854 bits
	   Cost of vars: 0.00000 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/animals_prg2f.pos.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg2f.pl readed as module animals
-- Example file tesis/examples/animals_pos.pl readed as module animals1
-- #1 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- #4 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(lizard,reptile).
-- #5 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(crocodile,reptile).
-- #6 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(t_rex,reptile).
-- #7 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(snake,reptile).
-- #8 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(turtle,reptile).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.89844 paths:8
--    class(turtle,reptile):-true (prob:0.12500)
--    class(snake,reptile):-true (prob:0.12500)
--    class(t_rex,reptile):-true (prob:0.12500)
--    class(crocodile,reptile):-true (prob:0.12500)
--    class(lizard,reptile):-true (prob:0.12500)
--    class(_247458,bird):-has_covering(_247458,feathers) (prob:0.02344)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_247963,fish):-has_gills(_247963) (prob:0.12500)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_248611,mammal):-has_milk(_248611) (prob:0.12500)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--  
-- Estimate the probabilities of the examples (Np=8) 
-- example class(penguin,bird): times=1 probability=0.00109
--    class(penguin,bird):-has_covering(penguin,feathers) (prob:0.00781)
--        has_covering(penguin,feathers):-true (prob:0.06250)
-- example class(ostrich,bird): times=1 probability=0.00109
--    class(ostrich,bird):-has_covering(ostrich,feathers) (prob:0.00781)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
-- example class(eagle,bird): times=1 probability=0.00109
--    class(eagle,bird):-has_covering(eagle,feathers) (prob:0.00781)
--        has_covering(eagle,feathers):-true (prob:0.06250)
-- example class(turtle,reptile): times=1 probability=0.01739
--    class(turtle,reptile):-true (prob:0.12500)
-- example class(snake,reptile): times=1 probability=0.01739
--    class(snake,reptile):-true (prob:0.12500)
-- example class(t_rex,reptile): times=1 probability=0.01739
--    class(t_rex,reptile):-true (prob:0.12500)
-- example class(crocodile,reptile): times=1 probability=0.01739
--    class(crocodile,reptile):-true (prob:0.12500)
-- example class(lizard,reptile): times=1 probability=0.01739
--    class(lizard,reptile):-true (prob:0.12500)
-- example class(eel,fish): times=1 probability=0.00435
--    class(eel,fish):-has_gills(eel) (prob:0.03125)
--        has_gills(eel):-true (prob:0.25000)
-- example class(shark,fish): times=1 probability=0.00435
--    class(shark,fish):-has_gills(shark) (prob:0.03125)
--        has_gills(shark):-true (prob:0.25000)
-- example class(herring,fish): times=1 probability=0.00435
--    class(herring,fish):-has_gills(herring) (prob:0.03125)
--        has_gills(herring):-true (prob:0.25000)
-- example class(trout,fish): times=1 probability=0.00435
--    class(trout,fish):-has_gills(trout) (prob:0.03125)
--        has_gills(trout):-true (prob:0.25000)
-- example class(bat,mammal): times=1 probability=0.00435
--    class(bat,mammal):-has_milk(bat) (prob:0.03125)
--        has_milk(bat):-true (prob:0.25000)
-- example class(platypus,mammal): times=1 probability=0.00435
--    class(platypus,mammal):-has_milk(platypus) (prob:0.03125)
--        has_milk(platypus):-true (prob:0.25000)
-- example class(dolphin,mammal): times=1 probability=0.00435
--    class(dolphin,mammal):-has_milk(dolphin) (prob:0.03125)
--        has_milk(dolphin):-true (prob:0.25000)
-- example class(dog,mammal): times=1 probability=0.00435
--    class(dog,mammal):-has_milk(dog) (prob:0.03125)
--        has_milk(dog):-true (prob:0.25000)
-- Cost of this 16 examples is 131.04713
tesis/examples/animals_prg2f.pl + examples:tesis/examples/animals_pos.pl + KnowledgeBase
   Total cost: 1424.51142 bits
	Cost of program: 164.46556 bits
	   Cost of 8 rules: 6.76870 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 104.40455 bits
	   Cost of bodies: 32.10854 bits
	   Cost of vars: 0.00000 bits
	Cost of 16 examples: 131.04713 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/animals_prg3.neg.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg3.pl readed as module animals
-- Example file tesis/examples/animals_neg.pl readed as module animals1
-- #1 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- #4 rule cost: Head:6.95420 Body:21.67710 Vars:0.00000
--	class(A,reptile):-has_covering(A,scales),habitat(A,land).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.55695 paths:4
--    class(_161518,reptile):-has_covering(_161518,scales),habitat(_161518,land) (prob:0.01007)
--        habitat(ostrich,land):-true (prob:0.05263)
--        habitat(eagle,land):-true (prob:0.05263)
--        habitat(snake,land):-true (prob:0.05263)
--        habitat(t_rex,land):-true (prob:0.05263)
--        habitat(crocodile,land):-true (prob:0.05263)
--        habitat(lizard,land):-true (prob:0.05263)
--        habitat(dog,land):-true (prob:0.05263)
--        has_covering(turtle,scales):-true (prob:0.06250)
--        has_covering(snake,scales):-true (prob:0.06250)
--        has_covering(t_rex,scales):-true (prob:0.06250)
--        has_covering(crocodile,scales):-true (prob:0.06250)
--        has_covering(lizard,scales):-true (prob:0.06250)
--        has_covering(herring,scales):-true (prob:0.06250)
--        has_covering(trout,scales):-true (prob:0.06250)
--    class(_163417,bird):-has_covering(_163417,feathers) (prob:0.04688)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_163962,fish):-has_gills(_163962) (prob:0.25000)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_164660,mammal):-has_milk(_164660) (prob:0.25000)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--  
-- Estimate the probabilities of the examples (Np=8) 
animals: Warning! Example class(trout,mammal) doesn't unify with the program
animals: Warning! Example class(herring,mammal) doesn't unify with the program
animals: Warning! Example class(shark,mammal) doesn't unify with the program
animals: Warning! Example class(lizard,mammal) doesn't unify with the program
animals: Warning! Example class(crocodile,mammal) doesn't unify with the program
animals: Warning! Example class(t_rex,mammal) doesn't unify with the program
animals: Warning! Example class(turtle,mammal) doesn't unify with the program
animals: Warning! Example class(eagle,mammal) doesn't unify with the program
animals: Warning! Example class(ostrich,mammal) doesn't unify with the program
animals: Warning! Example class(penguin,mammal) doesn't unify with the program
animals: Warning! Example class(dog,fish) doesn't unify with the program
animals: Warning! Example class(dolphin,fish) doesn't unify with the program
animals: Warning! Example class(platypus,fish) doesn't unify with the program
animals: Warning! Example class(bat,fish) doesn't unify with the program
animals: Warning! Example class(lizard,fish) doesn't unify with the program
animals: Warning! Example class(crocodile,fish) doesn't unify with the program
animals: Warning! Example class(t_rex,fish) doesn't unify with the program
animals: Warning! Example class(turtle,fish) doesn't unify with the program
animals: Warning! Example class(eagle,fish) doesn't unify with the program
animals: Warning! Example class(ostrich,fish) doesn't unify with the program
animals: Warning! Example class(penguin,fish) doesn't unify with the program
animals: Warning! Example class(dog,reptile) doesn't unify with the program
animals: Warning! Example class(dolphin,reptile) doesn't unify with the program
animals: Warning! Example class(platypus,reptile) doesn't unify with the program
animals: Warning! Example class(bat,reptile) doesn't unify with the program
animals: Warning! Example class(trout,reptile) doesn't unify with the program
animals: Warning! Example class(herring,reptile) doesn't unify with the program
animals: Warning! Example class(shark,reptile) doesn't unify with the program
animals: Warning! Example class(eagle,reptile) doesn't unify with the program
animals: Warning! Example class(ostrich,reptile) doesn't unify with the program
animals: Warning! Example class(penguin,reptile) doesn't unify with the program
animals: Warning! Example class(dog,bird) doesn't unify with the program
animals: Warning! Example class(dolphin,bird) doesn't unify with the program
animals: Warning! Example class(platypus,bird) doesn't unify with the program
animals: Warning! Example class(bat,bird) doesn't unify with the program
animals: Warning! Example class(trout,bird) doesn't unify with the program
animals: Warning! Example class(herring,bird) doesn't unify with the program
animals: Warning! Example class(shark,bird) doesn't unify with the program
animals: Warning! Example class(lizard,bird) doesn't unify with the program
animals: Warning! Example class(crocodile,bird) doesn't unify with the program
animals: Warning! Example class(t_rex,bird) doesn't unify with the program
animals: Warning! Example class(turtle,bird) doesn't unify with the program
-- example class(turtle,bird): times=1 probability=0.00000
--    class(turtle,bird):-has_covering(turtle,feathers) (prob:0.00000)
-- example class(t_rex,bird): times=1 probability=0.00000
--    class(t_rex,bird):-has_covering(t_rex,feathers) (prob:0.00000)
-- example class(crocodile,bird): times=1 probability=0.00000
--    class(crocodile,bird):-has_covering(crocodile,feathers) (prob:0.00000)
-- example class(lizard,bird): times=1 probability=0.00000
--    class(lizard,bird):-has_covering(lizard,feathers) (prob:0.00000)
-- example class(shark,bird): times=1 probability=0.00000
--    class(shark,bird):-has_covering(shark,feathers) (prob:0.00000)
-- example class(herring,bird): times=1 probability=0.00000
--    class(herring,bird):-has_covering(herring,feathers) (prob:0.00000)
-- example class(trout,bird): times=1 probability=0.00000
--    class(trout,bird):-has_covering(trout,feathers) (prob:0.00000)
-- example class(bat,bird): times=1 probability=0.00000
--    class(bat,bird):-has_covering(bat,feathers) (prob:0.00000)
-- example class(platypus,bird): times=1 probability=0.00000
--    class(platypus,bird):-has_covering(platypus,feathers) (prob:0.00000)
-- example class(dolphin,bird): times=1 probability=0.00000
--    class(dolphin,bird):-has_covering(dolphin,feathers) (prob:0.00000)
-- example class(dog,bird): times=1 probability=0.00000
--    class(dog,bird):-has_covering(dog,feathers) (prob:0.00000)
-- example class(penguin,reptile): times=1 probability=0.00000
--    class(penguin,reptile):-has_covering(penguin,scales),habitat(penguin,land) (prob:0.00000)
-- example class(ostrich,reptile): times=1 probability=0.00000
--    class(ostrich,reptile):-has_covering(ostrich,scales),habitat(ostrich,land) (prob:0.00000)
-- example class(eagle,reptile): times=1 probability=0.00000
--    class(eagle,reptile):-has_covering(eagle,scales),habitat(eagle,land) (prob:0.00000)
-- example class(shark,reptile): times=1 probability=0.00000
--    class(shark,reptile):-has_covering(shark,scales),habitat(shark,land) (prob:0.00000)
-- example class(herring,reptile): times=1 probability=0.00000
--    class(herring,reptile):-has_covering(herring,scales),habitat(herring,land) (prob:0.00000)
--        has_covering(herring,scales):-true (prob:0.06250)
-- example class(trout,reptile): times=1 probability=0.00000
--    class(trout,reptile):-has_covering(trout,scales),habitat(trout,land) (prob:0.00000)
--        has_covering(trout,scales):-true (prob:0.06250)
-- example class(bat,reptile): times=1 probability=0.00000
--    class(bat,reptile):-has_covering(bat,scales),habitat(bat,land) (prob:0.00000)
-- example class(platypus,reptile): times=1 probability=0.00000
--    class(platypus,reptile):-has_covering(platypus,scales),habitat(platypus,land) (prob:0.00000)
-- example class(dolphin,reptile): times=1 probability=0.00000
--    class(dolphin,reptile):-has_covering(dolphin,scales),habitat(dolphin,land) (prob:0.00000)
-- example class(dog,reptile): times=1 probability=0.00000
--    class(dog,reptile):-has_covering(dog,scales),habitat(dog,land) (prob:0.00000)
-- example class(penguin,fish): times=1 probability=0.00000
--    class(penguin,fish):-has_gills(penguin) (prob:0.00000)
-- example class(ostrich,fish): times=1 probability=0.00000
--    class(ostrich,fish):-has_gills(ostrich) (prob:0.00000)
-- example class(eagle,fish): times=1 probability=0.00000
--    class(eagle,fish):-has_gills(eagle) (prob:0.00000)
-- example class(turtle,fish): times=1 probability=0.00000
--    class(turtle,fish):-has_gills(turtle) (prob:0.00000)
-- example class(t_rex,fish): times=1 probability=0.00000
--    class(t_rex,fish):-has_gills(t_rex) (prob:0.00000)
-- example class(crocodile,fish): times=1 probability=0.00000
--    class(crocodile,fish):-has_gills(crocodile) (prob:0.00000)
-- example class(lizard,fish): times=1 probability=0.00000
--    class(lizard,fish):-has_gills(lizard) (prob:0.00000)
-- example class(bat,fish): times=1 probability=0.00000
--    class(bat,fish):-has_gills(bat) (prob:0.00000)
-- example class(platypus,fish): times=1 probability=0.00000
--    class(platypus,fish):-has_gills(platypus) (prob:0.00000)
-- example class(dolphin,fish): times=1 probability=0.00000
--    class(dolphin,fish):-has_gills(dolphin) (prob:0.00000)
-- example class(dog,fish): times=1 probability=0.00000
--    class(dog,fish):-has_gills(dog) (prob:0.00000)
-- example class(penguin,mammal): times=1 probability=0.00000
--    class(penguin,mammal):-has_milk(penguin) (prob:0.00000)
-- example class(ostrich,mammal): times=1 probability=0.00000
--    class(ostrich,mammal):-has_milk(ostrich) (prob:0.00000)
-- example class(eagle,mammal): times=1 probability=0.00000
--    class(eagle,mammal):-has_milk(eagle) (prob:0.00000)
-- example class(turtle,mammal): times=1 probability=0.00000
--    class(turtle,mammal):-has_milk(turtle) (prob:0.00000)
-- example class(t_rex,mammal): times=1 probability=0.00000
--    class(t_rex,mammal):-has_milk(t_rex) (prob:0.00000)
-- example class(crocodile,mammal): times=1 probability=0.00000
--    class(crocodile,mammal):-has_milk(crocodile) (prob:0.00000)
-- example class(lizard,mammal): times=1 probability=0.00000
--    class(lizard,mammal):-has_milk(lizard) (prob:0.00000)
-- example class(shark,mammal): times=1 probability=0.00000
--    class(shark,mammal):-has_milk(shark) (prob:0.00000)
-- example class(herring,mammal): times=1 probability=0.00000
--    class(herring,mammal):-has_milk(herring) (prob:0.00000)
-- example class(trout,mammal): times=1 probability=0.00000
--    class(trout,mammal):-has_milk(trout) (prob:0.00000)
tesis/examples/animals_prg3.pl + examples:tesis/examples/animals_neg.pl + KnowledgeBase
   Total cost: 1240.70774 bits
	Cost of program: 111.70902 bits
	   Cost of 4 rules: 4.51929 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 39.81679 bits
	   Cost of bodies: 46.18917 bits
	   Cost of vars: 0.00000 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/animals_prg3.pos.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg3.pl readed as module animals
-- Example file tesis/examples/animals_pos.pl readed as module animals1
-- #1 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- #4 rule cost: Head:6.95420 Body:21.67710 Vars:0.00000
--	class(A,reptile):-has_covering(A,scales),habitat(A,land).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.55695 paths:4
--    class(_238881,reptile):-has_covering(_238881,scales),habitat(_238881,land) (prob:0.01007)
--        habitat(ostrich,land):-true (prob:0.05263)
--        habitat(eagle,land):-true (prob:0.05263)
--        habitat(snake,land):-true (prob:0.05263)
--        habitat(t_rex,land):-true (prob:0.05263)
--        habitat(crocodile,land):-true (prob:0.05263)
--        habitat(lizard,land):-true (prob:0.05263)
--        habitat(dog,land):-true (prob:0.05263)
--        has_covering(turtle,scales):-true (prob:0.06250)
--        has_covering(snake,scales):-true (prob:0.06250)
--        has_covering(t_rex,scales):-true (prob:0.06250)
--        has_covering(crocodile,scales):-true (prob:0.06250)
--        has_covering(lizard,scales):-true (prob:0.06250)
--        has_covering(herring,scales):-true (prob:0.06250)
--        has_covering(trout,scales):-true (prob:0.06250)
--    class(_240780,bird):-has_covering(_240780,feathers) (prob:0.04688)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_241325,fish):-has_gills(_241325) (prob:0.25000)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_242023,mammal):-has_milk(_242023) (prob:0.25000)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--  
-- Estimate the probabilities of the examples (Np=8) 
animals: Warning! Example class(turtle,reptile) doesn't unify with the program
-- example class(penguin,bird): times=1 probability=0.00351
--    class(penguin,bird):-has_covering(penguin,feathers) (prob:0.01562)
--        has_covering(penguin,feathers):-true (prob:0.06250)
-- example class(ostrich,bird): times=1 probability=0.00351
--    class(ostrich,bird):-has_covering(ostrich,feathers) (prob:0.01562)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
-- example class(eagle,bird): times=1 probability=0.00351
--    class(eagle,bird):-has_covering(eagle,feathers) (prob:0.01562)
--        has_covering(eagle,feathers):-true (prob:0.06250)
-- example class(turtle,reptile): times=1 probability=0.00000
--    class(turtle,reptile):-has_covering(turtle,scales),habitat(turtle,land) (prob:0.00000)
--        has_covering(turtle,scales):-true (prob:0.06250)
-- example class(snake,reptile): times=1 probability=0.00018
--    class(snake,reptile):-has_covering(snake,scales),habitat(snake,land) (prob:0.00082)
--        habitat(snake,land):-true (prob:0.05263)
--        has_covering(snake,scales):-true (prob:0.06250)
-- example class(t_rex,reptile): times=1 probability=0.00018
--    class(t_rex,reptile):-has_covering(t_rex,scales),habitat(t_rex,land) (prob:0.00082)
--        habitat(t_rex,land):-true (prob:0.05263)
--        has_covering(t_rex,scales):-true (prob:0.06250)
-- example class(crocodile,reptile): times=1 probability=0.00018
--    class(crocodile,reptile):-has_covering(crocodile,scales),habitat(crocodile,land) (prob:0.00082)
--        habitat(crocodile,land):-true (prob:0.05263)
--        has_covering(crocodile,scales):-true (prob:0.06250)
-- example class(lizard,reptile): times=1 probability=0.00018
--    class(lizard,reptile):-has_covering(lizard,scales),habitat(lizard,land) (prob:0.00082)
--        habitat(lizard,land):-true (prob:0.05263)
--        has_covering(lizard,scales):-true (prob:0.06250)
-- example class(eel,fish): times=1 probability=0.01403
--    class(eel,fish):-has_gills(eel) (prob:0.06250)
--        has_gills(eel):-true (prob:0.25000)
-- example class(shark,fish): times=1 probability=0.01403
--    class(shark,fish):-has_gills(shark) (prob:0.06250)
--        has_gills(shark):-true (prob:0.25000)
-- example class(herring,fish): times=1 probability=0.01403
--    class(herring,fish):-has_gills(herring) (prob:0.06250)
--        has_gills(herring):-true (prob:0.25000)
-- example class(trout,fish): times=1 probability=0.01403
--    class(trout,fish):-has_gills(trout) (prob:0.06250)
--        has_gills(trout):-true (prob:0.25000)
-- example class(bat,mammal): times=1 probability=0.01403
--    class(bat,mammal):-has_milk(bat) (prob:0.06250)
--        has_milk(bat):-true (prob:0.25000)
-- example class(platypus,mammal): times=1 probability=0.01403
--    class(platypus,mammal):-has_milk(platypus) (prob:0.06250)
--        has_milk(platypus):-true (prob:0.25000)
-- example class(dolphin,mammal): times=1 probability=0.01403
--    class(dolphin,mammal):-has_milk(dolphin) (prob:0.06250)
--        has_milk(dolphin):-true (prob:0.25000)
-- example class(dog,mammal): times=1 probability=0.01403
--    class(dog,mammal):-has_milk(dog) (prob:0.06250)
--        has_milk(dog):-true (prob:0.25000)
-- Cost of this 15 examples is 132.69345
tesis/examples/animals_prg3.pl + examples:tesis/examples/animals_pos.pl + KnowledgeBase
   Total cost: 1373.40119 bits
	Cost of program: 111.70902 bits
	   Cost of 4 rules: 4.51929 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 39.81679 bits
	   Cost of bodies: 46.18917 bits
	   Cost of vars: 0.00000 bits
	Cost of 15 examples: 132.69345 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/animals_prg3f.neg.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg3f.pl readed as module animals
-- Example file tesis/examples/animals_neg.pl readed as module animals1
-- #1 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- #4 rule cost: Head:6.95420 Body:21.67710 Vars:0.00000
--	class(A,reptile):-has_covering(A,scales),habitat(A,land).
-- #5 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(turtle,reptile).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.64395 paths:5
--    class(turtle,reptile):-true (prob:0.20000)
--    class(_165142,reptile):-has_covering(_165142,scales),habitat(_165142,land) (prob:0.00645)
--        habitat(ostrich,land):-true (prob:0.05263)
--        habitat(eagle,land):-true (prob:0.05263)
--        habitat(snake,land):-true (prob:0.05263)
--        habitat(t_rex,land):-true (prob:0.05263)
--        habitat(crocodile,land):-true (prob:0.05263)
--        habitat(lizard,land):-true (prob:0.05263)
--        habitat(dog,land):-true (prob:0.05263)
--        has_covering(turtle,scales):-true (prob:0.06250)
--        has_covering(snake,scales):-true (prob:0.06250)
--        has_covering(t_rex,scales):-true (prob:0.06250)
--        has_covering(crocodile,scales):-true (prob:0.06250)
--        has_covering(lizard,scales):-true (prob:0.06250)
--        has_covering(herring,scales):-true (prob:0.06250)
--        has_covering(trout,scales):-true (prob:0.06250)
--    class(_167056,bird):-has_covering(_167056,feathers) (prob:0.03750)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_167605,fish):-has_gills(_167605) (prob:0.20000)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_168308,mammal):-has_milk(_168308) (prob:0.20000)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--  
-- Estimate the probabilities of the examples (Np=8) 
animals: Warning! Example class(trout,mammal) doesn't unify with the program
animals: Warning! Example class(herring,mammal) doesn't unify with the program
animals: Warning! Example class(shark,mammal) doesn't unify with the program
animals: Warning! Example class(lizard,mammal) doesn't unify with the program
animals: Warning! Example class(crocodile,mammal) doesn't unify with the program
animals: Warning! Example class(t_rex,mammal) doesn't unify with the program
animals: Warning! Example class(turtle,mammal) doesn't unify with the program
animals: Warning! Example class(eagle,mammal) doesn't unify with the program
animals: Warning! Example class(ostrich,mammal) doesn't unify with the program
animals: Warning! Example class(penguin,mammal) doesn't unify with the program
animals: Warning! Example class(dog,fish) doesn't unify with the program
animals: Warning! Example class(dolphin,fish) doesn't unify with the program
animals: Warning! Example class(platypus,fish) doesn't unify with the program
animals: Warning! Example class(bat,fish) doesn't unify with the program
animals: Warning! Example class(lizard,fish) doesn't unify with the program
animals: Warning! Example class(crocodile,fish) doesn't unify with the program
animals: Warning! Example class(t_rex,fish) doesn't unify with the program
animals: Warning! Example class(turtle,fish) doesn't unify with the program
animals: Warning! Example class(eagle,fish) doesn't unify with the program
animals: Warning! Example class(ostrich,fish) doesn't unify with the program
animals: Warning! Example class(penguin,fish) doesn't unify with the program
animals: Warning! Example class(dog,reptile) doesn't unify with the program
animals: Warning! Example class(dolphin,reptile) doesn't unify with the program
animals: Warning! Example class(platypus,reptile) doesn't unify with the program
animals: Warning! Example class(bat,reptile) doesn't unify with the program
animals: Warning! Example class(trout,reptile) doesn't unify with the program
animals: Warning! Example class(herring,reptile) doesn't unify with the program
animals: Warning! Example class(shark,reptile) doesn't unify with the program
animals: Warning! Example class(eagle,reptile) doesn't unify with the program
animals: Warning! Example class(ostrich,reptile) doesn't unify with the program
animals: Warning! Example class(penguin,reptile) doesn't unify with the program
animals: Warning! Example class(dog,bird) doesn't unify with the program
animals: Warning! Example class(dolphin,bird) doesn't unify with the program
animals: Warning! Example class(platypus,bird) doesn't unify with the program
animals: Warning! Example class(bat,bird) doesn't unify with the program
animals: Warning! Example class(trout,bird) doesn't unify with the program
animals: Warning! Example class(herring,bird) doesn't unify with the program
animals: Warning! Example class(shark,bird) doesn't unify with the program
animals: Warning! Example class(lizard,bird) doesn't unify with the program
animals: Warning! Example class(crocodile,bird) doesn't unify with the program
animals: Warning! Example class(t_rex,bird) doesn't unify with the program
animals: Warning! Example class(turtle,bird) doesn't unify with the program
-- example class(turtle,bird): times=1 probability=0.00000
--    class(turtle,bird):-has_covering(turtle,feathers) (prob:0.00000)
-- example class(t_rex,bird): times=1 probability=0.00000
--    class(t_rex,bird):-has_covering(t_rex,feathers) (prob:0.00000)
-- example class(crocodile,bird): times=1 probability=0.00000
--    class(crocodile,bird):-has_covering(crocodile,feathers) (prob:0.00000)
-- example class(lizard,bird): times=1 probability=0.00000
--    class(lizard,bird):-has_covering(lizard,feathers) (prob:0.00000)
-- example class(shark,bird): times=1 probability=0.00000
--    class(shark,bird):-has_covering(shark,feathers) (prob:0.00000)
-- example class(herring,bird): times=1 probability=0.00000
--    class(herring,bird):-has_covering(herring,feathers) (prob:0.00000)
-- example class(trout,bird): times=1 probability=0.00000
--    class(trout,bird):-has_covering(trout,feathers) (prob:0.00000)
-- example class(bat,bird): times=1 probability=0.00000
--    class(bat,bird):-has_covering(bat,feathers) (prob:0.00000)
-- example class(platypus,bird): times=1 probability=0.00000
--    class(platypus,bird):-has_covering(platypus,feathers) (prob:0.00000)
-- example class(dolphin,bird): times=1 probability=0.00000
--    class(dolphin,bird):-has_covering(dolphin,feathers) (prob:0.00000)
-- example class(dog,bird): times=1 probability=0.00000
--    class(dog,bird):-has_covering(dog,feathers) (prob:0.00000)
-- example class(penguin,reptile): times=1 probability=0.00000
--    class(penguin,reptile):-has_covering(penguin,scales),habitat(penguin,land) (prob:0.00000)
-- example class(ostrich,reptile): times=1 probability=0.00000
--    class(ostrich,reptile):-has_covering(ostrich,scales),habitat(ostrich,land) (prob:0.00000)
-- example class(eagle,reptile): times=1 probability=0.00000
--    class(eagle,reptile):-has_covering(eagle,scales),habitat(eagle,land) (prob:0.00000)
-- example class(shark,reptile): times=1 probability=0.00000
--    class(shark,reptile):-has_covering(shark,scales),habitat(shark,land) (prob:0.00000)
-- example class(herring,reptile): times=1 probability=0.00000
--    class(herring,reptile):-has_covering(herring,scales),habitat(herring,land) (prob:0.00000)
--        has_covering(herring,scales):-true (prob:0.06250)
-- example class(trout,reptile): times=1 probability=0.00000
--    class(trout,reptile):-has_covering(trout,scales),habitat(trout,land) (prob:0.00000)
--        has_covering(trout,scales):-true (prob:0.06250)
-- example class(bat,reptile): times=1 probability=0.00000
--    class(bat,reptile):-has_covering(bat,scales),habitat(bat,land) (prob:0.00000)
-- example class(platypus,reptile): times=1 probability=0.00000
--    class(platypus,reptile):-has_covering(platypus,scales),habitat(platypus,land) (prob:0.00000)
-- example class(dolphin,reptile): times=1 probability=0.00000
--    class(dolphin,reptile):-has_covering(dolphin,scales),habitat(dolphin,land) (prob:0.00000)
-- example class(dog,reptile): times=1 probability=0.00000
--    class(dog,reptile):-has_covering(dog,scales),habitat(dog,land) (prob:0.00000)
-- example class(penguin,fish): times=1 probability=0.00000
--    class(penguin,fish):-has_gills(penguin) (prob:0.00000)
-- example class(ostrich,fish): times=1 probability=0.00000
--    class(ostrich,fish):-has_gills(ostrich) (prob:0.00000)
-- example class(eagle,fish): times=1 probability=0.00000
--    class(eagle,fish):-has_gills(eagle) (prob:0.00000)
-- example class(turtle,fish): times=1 probability=0.00000
--    class(turtle,fish):-has_gills(turtle) (prob:0.00000)
-- example class(t_rex,fish): times=1 probability=0.00000
--    class(t_rex,fish):-has_gills(t_rex) (prob:0.00000)
-- example class(crocodile,fish): times=1 probability=0.00000
--    class(crocodile,fish):-has_gills(crocodile) (prob:0.00000)
-- example class(lizard,fish): times=1 probability=0.00000
--    class(lizard,fish):-has_gills(lizard) (prob:0.00000)
-- example class(bat,fish): times=1 probability=0.00000
--    class(bat,fish):-has_gills(bat) (prob:0.00000)
-- example class(platypus,fish): times=1 probability=0.00000
--    class(platypus,fish):-has_gills(platypus) (prob:0.00000)
-- example class(dolphin,fish): times=1 probability=0.00000
--    class(dolphin,fish):-has_gills(dolphin) (prob:0.00000)
-- example class(dog,fish): times=1 probability=0.00000
--    class(dog,fish):-has_gills(dog) (prob:0.00000)
-- example class(penguin,mammal): times=1 probability=0.00000
--    class(penguin,mammal):-has_milk(penguin) (prob:0.00000)
-- example class(ostrich,mammal): times=1 probability=0.00000
--    class(ostrich,mammal):-has_milk(ostrich) (prob:0.00000)
-- example class(eagle,mammal): times=1 probability=0.00000
--    class(eagle,mammal):-has_milk(eagle) (prob:0.00000)
-- example class(turtle,mammal): times=1 probability=0.00000
--    class(turtle,mammal):-has_milk(turtle) (prob:0.00000)
-- example class(t_rex,mammal): times=1 probability=0.00000
--    class(t_rex,mammal):-has_milk(t_rex) (prob:0.00000)
-- example class(crocodile,mammal): times=1 probability=0.00000
--    class(crocodile,mammal):-has_milk(crocodile) (prob:0.00000)
-- example class(lizard,mammal): times=1 probability=0.00000
--    class(lizard,mammal):-has_milk(lizard) (prob:0.00000)
-- example class(shark,mammal): times=1 probability=0.00000
--    class(shark,mammal):-has_milk(shark) (prob:0.00000)
-- example class(herring,mammal): times=1 probability=0.00000
--    class(herring,mammal):-has_milk(herring) (prob:0.00000)
-- example class(trout,mammal): times=1 probability=0.00000
--    class(trout,mammal):-has_milk(trout) (prob:0.00000)
tesis/examples/animals_prg3f.pl + examples:tesis/examples/animals_neg.pl + KnowledgeBase
   Total cost: 1257.95402 bits
	Cost of program: 128.95529 bits
	   Cost of 5 rules: 5.33789 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 54.72518 bits
	   Cost of bodies: 47.70847 bits
	   Cost of vars: 0.00000 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/animals_prg3f.pos.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg3f.pl readed as module animals
-- Example file tesis/examples/animals_pos.pl readed as module animals1
-- #1 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- #4 rule cost: Head:6.95420 Body:21.67710 Vars:0.00000
--	class(A,reptile):-has_covering(A,scales),habitat(A,land).
-- #5 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(turtle,reptile).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.64395 paths:5
--    class(turtle,reptile):-true (prob:0.20000)
--    class(_242885,reptile):-has_covering(_242885,scales),habitat(_242885,land) (prob:0.00645)
--        habitat(ostrich,land):-true (prob:0.05263)
--        habitat(eagle,land):-true (prob:0.05263)
--        habitat(snake,land):-true (prob:0.05263)
--        habitat(t_rex,land):-true (prob:0.05263)
--        habitat(crocodile,land):-true (prob:0.05263)
--        habitat(lizard,land):-true (prob:0.05263)
--        habitat(dog,land):-true (prob:0.05263)
--        has_covering(turtle,scales):-true (prob:0.06250)
--        has_covering(snake,scales):-true (prob:0.06250)
--        has_covering(t_rex,scales):-true (prob:0.06250)
--        has_covering(crocodile,scales):-true (prob:0.06250)
--        has_covering(lizard,scales):-true (prob:0.06250)
--        has_covering(herring,scales):-true (prob:0.06250)
--        has_covering(trout,scales):-true (prob:0.06250)
--    class(_244799,bird):-has_covering(_244799,feathers) (prob:0.03750)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_245348,fish):-has_gills(_245348) (prob:0.20000)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_246051,mammal):-has_milk(_246051) (prob:0.20000)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--  
-- Estimate the probabilities of the examples (Np=8) 
-- example class(penguin,bird): times=1 probability=0.00243
--    class(penguin,bird):-has_covering(penguin,feathers) (prob:0.01250)
--        has_covering(penguin,feathers):-true (prob:0.06250)
-- example class(ostrich,bird): times=1 probability=0.00243
--    class(ostrich,bird):-has_covering(ostrich,feathers) (prob:0.01250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
-- example class(eagle,bird): times=1 probability=0.00243
--    class(eagle,bird):-has_covering(eagle,feathers) (prob:0.01250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
-- example class(turtle,reptile): times=1 probability=0.03882
--    class(turtle,reptile):-true (prob:0.20000)
--    class(turtle,reptile):-has_covering(turtle,scales),habitat(turtle,land) (prob:0.00000)
--        has_covering(turtle,scales):-true (prob:0.06250)
-- example class(snake,reptile): times=1 probability=0.00013
--    class(snake,reptile):-has_covering(snake,scales),habitat(snake,land) (prob:0.00066)
--        habitat(snake,land):-true (prob:0.05263)
--        has_covering(snake,scales):-true (prob:0.06250)
-- example class(t_rex,reptile): times=1 probability=0.00013
--    class(t_rex,reptile):-has_covering(t_rex,scales),habitat(t_rex,land) (prob:0.00066)
--        habitat(t_rex,land):-true (prob:0.05263)
--        has_covering(t_rex,scales):-true (prob:0.06250)
-- example class(crocodile,reptile): times=1 probability=0.00013
--    class(crocodile,reptile):-has_covering(crocodile,scales),habitat(crocodile,land) (prob:0.00066)
--        habitat(crocodile,land):-true (prob:0.05263)
--        has_covering(crocodile,scales):-true (prob:0.06250)
-- example class(lizard,reptile): times=1 probability=0.00013
--    class(lizard,reptile):-has_covering(lizard,scales),habitat(lizard,land) (prob:0.00066)
--        habitat(lizard,land):-true (prob:0.05263)
--        has_covering(lizard,scales):-true (prob:0.06250)
-- example class(eel,fish): times=1 probability=0.00971
--    class(eel,fish):-has_gills(eel) (prob:0.05000)
--        has_gills(eel):-true (prob:0.25000)
-- example class(shark,fish): times=1 probability=0.00971
--    class(shark,fish):-has_gills(shark) (prob:0.05000)
--        has_gills(shark):-true (prob:0.25000)
-- example class(herring,fish): times=1 probability=0.00971
--    class(herring,fish):-has_gills(herring) (prob:0.05000)
--        has_gills(herring):-true (prob:0.25000)
-- example class(trout,fish): times=1 probability=0.00971
--    class(trout,fish):-has_gills(trout) (prob:0.05000)
--        has_gills(trout):-true (prob:0.25000)
-- example class(bat,mammal): times=1 probability=0.00971
--    class(bat,mammal):-has_milk(bat) (prob:0.05000)
--        has_milk(bat):-true (prob:0.25000)
-- example class(platypus,mammal): times=1 probability=0.00971
--    class(platypus,mammal):-has_milk(platypus) (prob:0.05000)
--        has_milk(platypus):-true (prob:0.25000)
-- example class(dolphin,mammal): times=1 probability=0.00971
--    class(dolphin,mammal):-has_milk(dolphin) (prob:0.05000)
--        has_milk(dolphin):-true (prob:0.25000)
-- example class(dog,mammal): times=1 probability=0.00971
--    class(dog,mammal):-has_milk(dog) (prob:0.05000)
--        has_milk(dog):-true (prob:0.25000)
-- Cost of this 16 examples is 145.50209
tesis/examples/animals_prg3f.pl + examples:tesis/examples/animals_pos.pl + KnowledgeBase
   Total cost: 1403.45611 bits
	Cost of program: 128.95529 bits
	   Cost of 5 rules: 5.33789 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 54.72518 bits
	   Cost of bodies: 47.70847 bits
	   Cost of vars: 0.00000 bits
	Cost of 16 examples: 145.50209 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/animals_prg4.neg.txt <==
-- KB loaded and cost calculated in 1106.62305
-- Program tesis/examples/animals_prg4.pl readed as module animals
-- Example file tesis/examples/animals_neg.pl readed as module animals11
-- #1 rule cost: Head:6.80735 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.80735 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.80735 Body:21.38341 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers),habitat(A,land).
-- #4 rule cost: Head:6.80735 Body:21.38341 Vars:0.00000
--	class(A,reptile):-has_covering(A,scales),has_legs(A,4).
-- 8 predicates (np): [class/2]
-- 28 function symbols: [air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 successful branches:16
--     has_covering(penguin,feathers). (prob:0.06250) [*]
--     has_covering(ostrich,feathers). (prob:0.06250) [*]
--     has_covering(eagle,feathers). (prob:0.06250) [*]
--     has_covering(turtle,scales). (prob:0.06250) [*]
--     has_covering(snake,scales). (prob:0.06250) [*]
--     has_covering(t_rex,scales). (prob:0.06250) [*]
--     has_covering(crocodile,scales). (prob:0.06250) [*]
--     has_covering(lizard,scales). (prob:0.06250) [*]
--     has_covering(eel,none). (prob:0.06250) [*]
--     has_covering(shark,none). (prob:0.06250) [*]
--     has_covering(herring,scales). (prob:0.06250) [*]
--     has_covering(trout,scales). (prob:0.06250) [*]
--     has_covering(bat,hair). (prob:0.06250) [*]
--     has_covering(platypus,hair). (prob:0.06250) [*]
--     has_covering(dolphin,none). (prob:0.06250) [*]
--     has_covering(dog,hair). (prob:0.06250) [*]
--  has_legs/2 --> prob:1.00000 successful branches:16
--     has_legs(penguin,2). (prob:0.06250) [*]
--     has_legs(ostrich,2). (prob:0.06250) [*]
--     has_legs(eagle,2). (prob:0.06250) [*]
--     has_legs(turtle,4). (prob:0.06250) [*]
--     has_legs(snake,0). (prob:0.06250) [*]
--     has_legs(t_rex,4). (prob:0.06250) [*]
--     has_legs(crocodile,4). (prob:0.06250) [*]
--     has_legs(lizard,4). (prob:0.06250) [*]
--     has_legs(eel,0). (prob:0.06250) [*]
--     has_legs(shark,0). (prob:0.06250) [*]
--     has_legs(herring,0). (prob:0.06250) [*]
--     has_legs(trout,0). (prob:0.06250) [*]
--     has_legs(bat,2). (prob:0.06250) [*]
--     has_legs(platypus,2). (prob:0.06250) [*]
--     has_legs(dolphin,0). (prob:0.06250) [*]
--     has_legs(dog,4). (prob:0.06250) [*]
--  has_milk/1 --> prob:1.00000 successful branches:4
--     has_milk(platypus). (prob:0.25000) [*]
--     has_milk(bat). (prob:0.25000) [*]
--     has_milk(dolphin). (prob:0.25000) [*]
--     has_milk(dog). (prob:0.25000) [*]
--  homeothermic/1 --> prob:1.00000 successful branches:7
--     homeothermic(penguin). (prob:0.14286) [*]
--     homeothermic(ostrich). (prob:0.14286) [*]
--     homeothermic(eagle). (prob:0.14286) [*]
--     homeothermic(bat). (prob:0.14286) [*]
--     homeothermic(platypus). (prob:0.14286) [*]
--     homeothermic(dolphin). (prob:0.14286) [*]
--     homeothermic(dog). (prob:0.14286) [*]
--  habitat/2 --> prob:1.00000 successful branches:19
--     habitat(penguin,water). (prob:0.05263) [*]
--     habitat(ostrich,land). (prob:0.05263) [*]
--     habitat(eagle,land). (prob:0.05263) [*]
--     habitat(eagle,air). (prob:0.05263) [*]
--     habitat(turtle,water). (prob:0.05263) [*]
--     habitat(snake,land). (prob:0.05263) [*]
--     habitat(t_rex,land). (prob:0.05263) [*]
--     habitat(crocodile,land). (prob:0.05263) [*]
--     habitat(crocodile,water). (prob:0.05263) [*]
--     habitat(lizard,land). (prob:0.05263) [*]
--     habitat(eel,water). (prob:0.05263) [*]
--     habitat(shark,water). (prob:0.05263) [*]
--     habitat(herring,water). (prob:0.05263) [*]
--     habitat(trout,water). (prob:0.05263) [*]
--     habitat(bat,caves). (prob:0.05263) [*]
--     habitat(bat,air). (prob:0.05263) [*]
--     habitat(platypus,water). (prob:0.05263) [*]
--     habitat(dolphin,water). (prob:0.05263) [*]
--     habitat(dog,land). (prob:0.05263) [*]
--  has_eggs/1 --> prob:1.00000 successful branches:13
--     has_eggs(penguin). (prob:0.07692) [*]
--     has_eggs(ostrich). (prob:0.07692) [*]
--     has_eggs(eagle). (prob:0.07692) [*]
--     has_eggs(turtle). (prob:0.07692) [*]
--     has_eggs(snake). (prob:0.07692) [*]
--     has_eggs(t_rex). (prob:0.07692) [*]
--     has_eggs(crocodile). (prob:0.07692) [*]
--     has_eggs(lizard). (prob:0.07692) [*]
--     has_eggs(eel). (prob:0.07692) [*]
--     has_eggs(shark). (prob:0.07692) [*]
--     has_eggs(herring). (prob:0.07692) [*]
--     has_eggs(trout). (prob:0.07692) [*]
--     has_eggs(platypus). (prob:0.07692) [*]
--  has_gills/1 --> prob:1.00000 successful branches:4
--     has_gills(eel). (prob:0.25000) [*]
--     has_gills(shark). (prob:0.25000) [*]
--     has_gills(herring). (prob:0.25000) [*]
--     has_gills(trout). (prob:0.25000) [*]
--  class/2 --> prob:0.52220 successful branches:14
--     class(_184617,reptile):-has_covering(_184617,scales),has_legs(_184617,4). (prob:0.01563)  
--       has_covering(lizard,scales),has_legs(lizard,4). (prob:0.00391) [*]
--         has_covering(lizard,scales). (prob:0.06250)  
--         has_legs(lizard,4). (prob:0.00391)  
--       has_covering(crocodile,scales),has_legs(crocodile,4). (prob:0.00391) [*]
--         has_covering(crocodile,scales). (prob:0.06250)  
--         has_legs(crocodile,4). (prob:0.00391)  
--       has_covering(t_rex,scales),has_legs(t_rex,4). (prob:0.00391) [*]
--         has_covering(t_rex,scales). (prob:0.06250)  
--         has_legs(t_rex,4). (prob:0.00391)  
--       has_covering(turtle,scales),has_legs(turtle,4). (prob:0.00391) [*]
--         has_covering(turtle,scales). (prob:0.06250)  
--         has_legs(turtle,4). (prob:0.00391)  
--           has_legs(lizard,4). (prob:0.06250)  
--           has_legs(crocodile,4). (prob:0.06250)  
--           has_legs(t_rex,4). (prob:0.06250)  
--           has_legs(turtle,4). (prob:0.06250)  
--     class(_186828,bird):-has_covering(_186828,feathers),habitat(_186828,land). (prob:0.00658)  
--       has_covering(eagle,feathers),habitat(eagle,land). (prob:0.00329) [*]
--         has_covering(eagle,feathers). (prob:0.06250)  
--         habitat(eagle,land). (prob:0.00329)  
--       has_covering(ostrich,feathers),habitat(ostrich,land). (prob:0.00329) [*]
--         has_covering(ostrich,feathers). (prob:0.06250)  
--         habitat(ostrich,land). (prob:0.00329)  
--           habitat(eagle,land). (prob:0.05263)  
--           habitat(ostrich,land). (prob:0.05263)  
--     class(_188120,fish):-has_gills(_188120). (prob:0.25000)  
--         has_gills(eel). (prob:0.25000) [*]
--         has_gills(shark). (prob:0.25000) [*]
--         has_gills(herring). (prob:0.25000) [*]
--         has_gills(trout). (prob:0.25000) [*]
--     class(_188860,mammal):-has_milk(_188860). (prob:0.25000)  
--         has_milk(platypus). (prob:0.25000) [*]
--         has_milk(bat). (prob:0.25000) [*]
--         has_milk(dolphin). (prob:0.25000) [*]
--         has_milk(dog). (prob:0.25000) [*]
--  
-- Estimate the probabilities of the examples (Np=8) 
-- example class(turtle,bird): times=1 probability=0.00000
-- example class(t_rex,bird): times=1 probability=0.00000
-- example class(crocodile,bird): times=1 probability=0.00000
-- example class(lizard,bird): times=1 probability=0.00000
-- example class(shark,bird): times=1 probability=0.00000
-- example class(herring,bird): times=1 probability=0.00000
-- example class(trout,bird): times=1 probability=0.00000
-- example class(bat,bird): times=1 probability=0.00000
-- example class(platypus,bird): times=1 probability=0.00000
-- example class(dolphin,bird): times=1 probability=0.00000
-- example class(dog,bird): times=1 probability=0.00000
-- example class(penguin,reptile): times=1 probability=0.00000
-- example class(ostrich,reptile): times=1 probability=0.00000
-- example class(eagle,reptile): times=1 probability=0.00000
-- example class(shark,reptile): times=1 probability=0.00000
-- example class(herring,reptile): times=1 probability=0.00000
-- example class(trout,reptile): times=1 probability=0.00000
-- example class(bat,reptile): times=1 probability=0.00000
-- example class(platypus,reptile): times=1 probability=0.00000
-- example class(dolphin,reptile): times=1 probability=0.00000
-- example class(dog,reptile): times=1 probability=0.00000
-- example class(penguin,fish): times=1 probability=0.00000
-- example class(ostrich,fish): times=1 probability=0.00000
-- example class(eagle,fish): times=1 probability=0.00000
-- example class(turtle,fish): times=1 probability=0.00000
-- example class(t_rex,fish): times=1 probability=0.00000
-- example class(crocodile,fish): times=1 probability=0.00000
-- example class(lizard,fish): times=1 probability=0.00000
-- example class(bat,fish): times=1 probability=0.00000
-- example class(platypus,fish): times=1 probability=0.00000
-- example class(dolphin,fish): times=1 probability=0.00000
-- example class(dog,fish): times=1 probability=0.00000
-- example class(penguin,mammal): times=1 probability=0.00000
-- example class(ostrich,mammal): times=1 probability=0.00000
-- example class(eagle,mammal): times=1 probability=0.00000
-- example class(turtle,mammal): times=1 probability=0.00000
-- example class(t_rex,mammal): times=1 probability=0.00000
-- example class(crocodile,mammal): times=1 probability=0.00000
-- example class(lizard,mammal): times=1 probability=0.00000
-- example class(shark,mammal): times=1 probability=0.00000
-- example class(herring,mammal): times=1 probability=0.00000
-- example class(trout,mammal): times=1 probability=0.00000
tesis/examples/animals_prg4.pl + examples:tesis/examples/animals_neg.pl + KnowledgeBase
   Total cost: 1206.17717 bits
	Cost of program: 120.49696 bits
	   Cost of 4 rules: 4.51929 bits
	   Cost of lexicon: 20.94283 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 28 function symbols [air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 39.22942 bits
	   Cost of bodies: 55.80542 bits
	   Cost of vars: 0.00000 bits
	Cost of knowledge base: 1085.68021 bits
animals: Warning! Example class(trout,mammal) doesn't unify with the program
animals: Warning! Example class(herring,mammal) doesn't unify with the program
animals: Warning! Example class(shark,mammal) doesn't unify with the program
animals: Warning! Example class(lizard,mammal) doesn't unify with the program
animals: Warning! Example class(crocodile,mammal) doesn't unify with the program
animals: Warning! Example class(t_rex,mammal) doesn't unify with the program
animals: Warning! Example class(turtle,mammal) doesn't unify with the program
animals: Warning! Example class(eagle,mammal) doesn't unify with the program
animals: Warning! Example class(ostrich,mammal) doesn't unify with the program
animals: Warning! Example class(penguin,mammal) doesn't unify with the program
animals: Warning! Example class(dog,fish) doesn't unify with the program
animals: Warning! Example class(dolphin,fish) doesn't unify with the program
animals: Warning! Example class(platypus,fish) doesn't unify with the program
animals: Warning! Example class(bat,fish) doesn't unify with the program
animals: Warning! Example class(lizard,fish) doesn't unify with the program
animals: Warning! Example class(crocodile,fish) doesn't unify with the program
animals: Warning! Example class(t_rex,fish) doesn't unify with the program
animals: Warning! Example class(turtle,fish) doesn't unify with the program
animals: Warning! Example class(eagle,fish) doesn't unify with the program
animals: Warning! Example class(ostrich,fish) doesn't unify with the program
animals: Warning! Example class(penguin,fish) doesn't unify with the program
animals: Warning! Example class(dog,reptile) doesn't unify with the program
animals: Warning! Example class(dolphin,reptile) doesn't unify with the program
animals: Warning! Example class(platypus,reptile) doesn't unify with the program
animals: Warning! Example class(bat,reptile) doesn't unify with the program
animals: Warning! Example class(trout,reptile) doesn't unify with the program
animals: Warning! Example class(herring,reptile) doesn't unify with the program
animals: Warning! Example class(shark,reptile) doesn't unify with the program
animals: Warning! Example class(eagle,reptile) doesn't unify with the program
animals: Warning! Example class(ostrich,reptile) doesn't unify with the program
animals: Warning! Example class(penguin,reptile) doesn't unify with the program
animals: Warning! Example class(dog,bird) doesn't unify with the program
animals: Warning! Example class(dolphin,bird) doesn't unify with the program
animals: Warning! Example class(platypus,bird) doesn't unify with the program
animals: Warning! Example class(bat,bird) doesn't unify with the program
animals: Warning! Example class(trout,bird) doesn't unify with the program
animals: Warning! Example class(herring,bird) doesn't unify with the program
animals: Warning! Example class(shark,bird) doesn't unify with the program
animals: Warning! Example class(lizard,bird) doesn't unify with the program
animals: Warning! Example class(crocodile,bird) doesn't unify with the program
animals: Warning! Example class(t_rex,bird) doesn't unify with the program
animals: Warning! Example class(turtle,bird) doesn't unify with the program


==> examples/animals_prg4.pos.txt <==
-- KB loaded and cost calculated in 1106.62305
-- Program tesis/examples/animals_prg4.pl readed as module animals
-- Example file tesis/examples/animals_pos.pl readed as module animals11
-- #1 rule cost: Head:6.80735 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #2 rule cost: Head:6.80735 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #3 rule cost: Head:6.80735 Body:21.38341 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers),habitat(A,land).
-- #4 rule cost: Head:6.80735 Body:21.38341 Vars:0.00000
--	class(A,reptile):-has_covering(A,scales),has_legs(A,4).
-- 8 predicates (np): [class/2]
-- 28 function symbols: [air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 successful branches:16
--     has_covering(penguin,feathers). (prob:0.06250) [*]
--     has_covering(ostrich,feathers). (prob:0.06250) [*]
--     has_covering(eagle,feathers). (prob:0.06250) [*]
--     has_covering(turtle,scales). (prob:0.06250) [*]
--     has_covering(snake,scales). (prob:0.06250) [*]
--     has_covering(t_rex,scales). (prob:0.06250) [*]
--     has_covering(crocodile,scales). (prob:0.06250) [*]
--     has_covering(lizard,scales). (prob:0.06250) [*]
--     has_covering(eel,none). (prob:0.06250) [*]
--     has_covering(shark,none). (prob:0.06250) [*]
--     has_covering(herring,scales). (prob:0.06250) [*]
--     has_covering(trout,scales). (prob:0.06250) [*]
--     has_covering(bat,hair). (prob:0.06250) [*]
--     has_covering(platypus,hair). (prob:0.06250) [*]
--     has_covering(dolphin,none). (prob:0.06250) [*]
--     has_covering(dog,hair). (prob:0.06250) [*]
--  has_legs/2 --> prob:1.00000 successful branches:16
--     has_legs(penguin,2). (prob:0.06250) [*]
--     has_legs(ostrich,2). (prob:0.06250) [*]
--     has_legs(eagle,2). (prob:0.06250) [*]
--     has_legs(turtle,4). (prob:0.06250) [*]
--     has_legs(snake,0). (prob:0.06250) [*]
--     has_legs(t_rex,4). (prob:0.06250) [*]
--     has_legs(crocodile,4). (prob:0.06250) [*]
--     has_legs(lizard,4). (prob:0.06250) [*]
--     has_legs(eel,0). (prob:0.06250) [*]
--     has_legs(shark,0). (prob:0.06250) [*]
--     has_legs(herring,0). (prob:0.06250) [*]
--     has_legs(trout,0). (prob:0.06250) [*]
--     has_legs(bat,2). (prob:0.06250) [*]
--     has_legs(platypus,2). (prob:0.06250) [*]
--     has_legs(dolphin,0). (prob:0.06250) [*]
--     has_legs(dog,4). (prob:0.06250) [*]
--  has_milk/1 --> prob:1.00000 successful branches:4
--     has_milk(platypus). (prob:0.25000) [*]
--     has_milk(bat). (prob:0.25000) [*]
--     has_milk(dolphin). (prob:0.25000) [*]
--     has_milk(dog). (prob:0.25000) [*]
--  homeothermic/1 --> prob:1.00000 successful branches:7
--     homeothermic(penguin). (prob:0.14286) [*]
--     homeothermic(ostrich). (prob:0.14286) [*]
--     homeothermic(eagle). (prob:0.14286) [*]
--     homeothermic(bat). (prob:0.14286) [*]
--     homeothermic(platypus). (prob:0.14286) [*]
--     homeothermic(dolphin). (prob:0.14286) [*]
--     homeothermic(dog). (prob:0.14286) [*]
--  habitat/2 --> prob:1.00000 successful branches:19
--     habitat(penguin,water). (prob:0.05263) [*]
--     habitat(ostrich,land). (prob:0.05263) [*]
--     habitat(eagle,land). (prob:0.05263) [*]
--     habitat(eagle,air). (prob:0.05263) [*]
--     habitat(turtle,water). (prob:0.05263) [*]
--     habitat(snake,land). (prob:0.05263) [*]
--     habitat(t_rex,land). (prob:0.05263) [*]
--     habitat(crocodile,land). (prob:0.05263) [*]
--     habitat(crocodile,water). (prob:0.05263) [*]
--     habitat(lizard,land). (prob:0.05263) [*]
--     habitat(eel,water). (prob:0.05263) [*]
--     habitat(shark,water). (prob:0.05263) [*]
--     habitat(herring,water). (prob:0.05263) [*]
--     habitat(trout,water). (prob:0.05263) [*]
--     habitat(bat,caves). (prob:0.05263) [*]
--     habitat(bat,air). (prob:0.05263) [*]
--     habitat(platypus,water). (prob:0.05263) [*]
--     habitat(dolphin,water). (prob:0.05263) [*]
--     habitat(dog,land). (prob:0.05263) [*]
--  has_eggs/1 --> prob:1.00000 successful branches:13
--     has_eggs(penguin). (prob:0.07692) [*]
--     has_eggs(ostrich). (prob:0.07692) [*]
--     has_eggs(eagle). (prob:0.07692) [*]
--     has_eggs(turtle). (prob:0.07692) [*]
--     has_eggs(snake). (prob:0.07692) [*]
--     has_eggs(t_rex). (prob:0.07692) [*]
--     has_eggs(crocodile). (prob:0.07692) [*]
--     has_eggs(lizard). (prob:0.07692) [*]
--     has_eggs(eel). (prob:0.07692) [*]
--     has_eggs(shark). (prob:0.07692) [*]
--     has_eggs(herring). (prob:0.07692) [*]
--     has_eggs(trout). (prob:0.07692) [*]
--     has_eggs(platypus). (prob:0.07692) [*]
--  has_gills/1 --> prob:1.00000 successful branches:4
--     has_gills(eel). (prob:0.25000) [*]
--     has_gills(shark). (prob:0.25000) [*]
--     has_gills(herring). (prob:0.25000) [*]
--     has_gills(trout). (prob:0.25000) [*]
--  class/2 --> prob:0.52220 successful branches:14
--     class(_267673,reptile):-has_covering(_267673,scales),has_legs(_267673,4). (prob:0.01563)  
--       has_covering(lizard,scales),has_legs(lizard,4). (prob:0.00391) [*]
--         has_covering(lizard,scales). (prob:0.06250)  
--         has_legs(lizard,4). (prob:0.00391)  
--       has_covering(crocodile,scales),has_legs(crocodile,4). (prob:0.00391) [*]
--         has_covering(crocodile,scales). (prob:0.06250)  
--         has_legs(crocodile,4). (prob:0.00391)  
--       has_covering(t_rex,scales),has_legs(t_rex,4). (prob:0.00391) [*]
--         has_covering(t_rex,scales). (prob:0.06250)  
--         has_legs(t_rex,4). (prob:0.00391)  
--       has_covering(turtle,scales),has_legs(turtle,4). (prob:0.00391) [*]
--         has_covering(turtle,scales). (prob:0.06250)  
--         has_legs(turtle,4). (prob:0.00391)  
--           has_legs(lizard,4). (prob:0.06250)  
--           has_legs(crocodile,4). (prob:0.06250)  
--           has_legs(t_rex,4). (prob:0.06250)  
--           has_legs(turtle,4). (prob:0.06250)  
--     class(_269884,bird):-has_covering(_269884,feathers),habitat(_269884,land). (prob:0.00658)  
--       has_covering(eagle,feathers),habitat(eagle,land). (prob:0.00329) [*]
--         has_covering(eagle,feathers). (prob:0.06250)  
--         habitat(eagle,land). (prob:0.00329)  
--       has_covering(ostrich,feathers),habitat(ostrich,land). (prob:0.00329) [*]
--         has_covering(ostrich,feathers). (prob:0.06250)  
--         habitat(ostrich,land). (prob:0.00329)  
--           habitat(eagle,land). (prob:0.05263)  
--           habitat(ostrich,land). (prob:0.05263)  
--     class(_271176,fish):-has_gills(_271176). (prob:0.25000)  
--         has_gills(eel). (prob:0.25000) [*]
--         has_gills(shark). (prob:0.25000) [*]
--         has_gills(herring). (prob:0.25000) [*]
--         has_gills(trout). (prob:0.25000) [*]
--     class(_271916,mammal):-has_milk(_271916). (prob:0.25000)  
--         has_milk(platypus). (prob:0.25000) [*]
--         has_milk(bat). (prob:0.25000) [*]
--         has_milk(dolphin). (prob:0.25000) [*]
--         has_milk(dog). (prob:0.25000) [*]
--  
-- Estimate the probabilities of the examples (Np=8) 
-- example class(penguin,bird): times=1 probability=0.00000
-- example class(ostrich,bird): times=1 probability=0.00079
--     class(ostrich,bird):-has_covering(ostrich,feathers),habitat(ostrich,land). (prob:0.00329)  
--       has_covering(ostrich,feathers),habitat(ostrich,land). (prob:0.00329) [*]
--         has_covering(ostrich,feathers). (prob:0.06250)  
--         habitat(ostrich,land). (prob:0.00329)  
--           habitat(ostrich,land). (prob:0.05263)  
-- example class(eagle,bird): times=1 probability=0.00079
--     class(eagle,bird):-has_covering(eagle,feathers),habitat(eagle,land). (prob:0.00329)  
--       has_covering(eagle,feathers),habitat(eagle,land). (prob:0.00329) [*]
--         has_covering(eagle,feathers). (prob:0.06250)  
--         habitat(eagle,land). (prob:0.00329)  
--           habitat(eagle,land). (prob:0.05263)  
-- example class(turtle,reptile): times=1 probability=0.00094
--     class(turtle,reptile):-has_covering(turtle,scales),has_legs(turtle,4). (prob:0.00391)  
--       has_covering(turtle,scales),has_legs(turtle,4). (prob:0.00391) [*]
--         has_covering(turtle,scales). (prob:0.06250)  
--         has_legs(turtle,4). (prob:0.00391)  
--           has_legs(turtle,4). (prob:0.06250)  
-- example class(snake,reptile): times=1 probability=0.00000
-- example class(t_rex,reptile): times=1 probability=0.00094
--     class(t_rex,reptile):-has_covering(t_rex,scales),has_legs(t_rex,4). (prob:0.00391)  
--       has_covering(t_rex,scales),has_legs(t_rex,4). (prob:0.00391) [*]
--         has_covering(t_rex,scales). (prob:0.06250)  
--         has_legs(t_rex,4). (prob:0.00391)  
--           has_legs(t_rex,4). (prob:0.06250)  
-- example class(crocodile,reptile): times=1 probability=0.00094
--     class(crocodile,reptile):-has_covering(crocodile,scales),has_legs(crocodile,4). (prob:0.00391)  
--       has_covering(crocodile,scales),has_legs(crocodile,4). (prob:0.00391) [*]
--         has_covering(crocodile,scales). (prob:0.06250)  
--         has_legs(crocodile,4). (prob:0.00391)  
--           has_legs(crocodile,4). (prob:0.06250)  
-- example class(lizard,reptile): times=1 probability=0.00094
--     class(lizard,reptile):-has_covering(lizard,scales),has_legs(lizard,4). (prob:0.00391)  
--       has_covering(lizard,scales),has_legs(lizard,4). (prob:0.00391) [*]
--         has_covering(lizard,scales). (prob:0.06250)  
--         has_legs(lizard,4). (prob:0.00391)  
--           has_legs(lizard,4). (prob:0.06250)  
-- example class(eel,fish): times=1 probability=0.01496
--     class(eel,fish):-has_gills(eel). (prob:0.06250)  
--         has_gills(eel). (prob:0.25000) [*]
-- example class(shark,fish): times=1 probability=0.01496
--     class(shark,fish):-has_gills(shark). (prob:0.06250)  
--         has_gills(shark). (prob:0.25000) [*]
-- example class(herring,fish): times=1 probability=0.01496
--     class(herring,fish):-has_gills(herring). (prob:0.06250)  
--         has_gills(herring). (prob:0.25000) [*]
-- example class(trout,fish): times=1 probability=0.01496
--     class(trout,fish):-has_gills(trout). (prob:0.06250)  
--         has_gills(trout). (prob:0.25000) [*]
-- example class(bat,mammal): times=1 probability=0.01496
--     class(bat,mammal):-has_milk(bat). (prob:0.06250)  
--         has_milk(bat). (prob:0.25000) [*]
-- example class(platypus,mammal): times=1 probability=0.01496
--     class(platypus,mammal):-has_milk(platypus). (prob:0.06250)  
--         has_milk(platypus). (prob:0.25000) [*]
-- example class(dolphin,mammal): times=1 probability=0.01496
--     class(dolphin,mammal):-has_milk(dolphin). (prob:0.06250)  
--         has_milk(dolphin). (prob:0.25000) [*]
-- example class(dog,mammal): times=1 probability=0.01496
--     class(dog,mammal):-has_milk(dog). (prob:0.06250)  
--         has_milk(dog). (prob:0.25000) [*]
-- Cost of this 14 examples is 118.57658
tesis/examples/animals_prg4.pl + examples:tesis/examples/animals_pos.pl + KnowledgeBase
   Total cost: 1324.75376 bits
	Cost of program: 120.49696 bits
	   Cost of 4 rules: 4.51929 bits
	   Cost of lexicon: 20.94283 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 28 function symbols [air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 39.22942 bits
	   Cost of bodies: 55.80542 bits
	   Cost of vars: 0.00000 bits
	Cost of 14 examples: 118.57658 bits
	Cost of knowledge base: 1085.68021 bits
animals: Warning! Example class(snake,reptile) doesn't unify with the program
animals: Warning! Example class(penguin,bird) doesn't unify with the program


==> examples/animals_prg_progol.neg.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg_progol.pl readed as module animals
-- Example file tesis/examples/animals_neg.pl readed as module animals1
-- #1 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(snake,reptile).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #3 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #4 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- #5 rule cost: Head:6.95420 Body:21.67710 Vars:0.00000
--	class(A,reptile):-has_covering(A,scales),has_legs(A,4).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.64297 paths:5
--    class(_163577,reptile):-has_covering(_163577,scales),has_legs(_163577,4) (prob:0.00547)
--        has_legs(turtle,4):-true (prob:0.06250)
--        has_legs(t_rex,4):-true (prob:0.06250)
--        has_legs(crocodile,4):-true (prob:0.06250)
--        has_legs(lizard,4):-true (prob:0.06250)
--        has_legs(dog,4):-true (prob:0.06250)
--        has_covering(turtle,scales):-true (prob:0.06250)
--        has_covering(snake,scales):-true (prob:0.06250)
--        has_covering(t_rex,scales):-true (prob:0.06250)
--        has_covering(crocodile,scales):-true (prob:0.06250)
--        has_covering(lizard,scales):-true (prob:0.06250)
--        has_covering(herring,scales):-true (prob:0.06250)
--        has_covering(trout,scales):-true (prob:0.06250)
--    class(_165211,bird):-has_covering(_165211,feathers) (prob:0.03750)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_165748,fish):-has_gills(_165748) (prob:0.20000)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_166436,mammal):-has_milk(_166436) (prob:0.20000)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--    class(snake,reptile):-true (prob:0.20000)
--  
-- Estimate the probabilities of the examples (Np=8) 
animals: Warning! Example class(trout,mammal) doesn't unify with the program
animals: Warning! Example class(herring,mammal) doesn't unify with the program
animals: Warning! Example class(shark,mammal) doesn't unify with the program
animals: Warning! Example class(lizard,mammal) doesn't unify with the program
animals: Warning! Example class(crocodile,mammal) doesn't unify with the program
animals: Warning! Example class(t_rex,mammal) doesn't unify with the program
animals: Warning! Example class(turtle,mammal) doesn't unify with the program
animals: Warning! Example class(eagle,mammal) doesn't unify with the program
animals: Warning! Example class(ostrich,mammal) doesn't unify with the program
animals: Warning! Example class(penguin,mammal) doesn't unify with the program
animals: Warning! Example class(dog,fish) doesn't unify with the program
animals: Warning! Example class(dolphin,fish) doesn't unify with the program
animals: Warning! Example class(platypus,fish) doesn't unify with the program
animals: Warning! Example class(bat,fish) doesn't unify with the program
animals: Warning! Example class(lizard,fish) doesn't unify with the program
animals: Warning! Example class(crocodile,fish) doesn't unify with the program
animals: Warning! Example class(t_rex,fish) doesn't unify with the program
animals: Warning! Example class(turtle,fish) doesn't unify with the program
animals: Warning! Example class(eagle,fish) doesn't unify with the program
animals: Warning! Example class(ostrich,fish) doesn't unify with the program
animals: Warning! Example class(penguin,fish) doesn't unify with the program
animals: Warning! Example class(dog,reptile) doesn't unify with the program
animals: Warning! Example class(dolphin,reptile) doesn't unify with the program
animals: Warning! Example class(platypus,reptile) doesn't unify with the program
animals: Warning! Example class(bat,reptile) doesn't unify with the program
animals: Warning! Example class(trout,reptile) doesn't unify with the program
animals: Warning! Example class(herring,reptile) doesn't unify with the program
animals: Warning! Example class(shark,reptile) doesn't unify with the program
animals: Warning! Example class(eagle,reptile) doesn't unify with the program
animals: Warning! Example class(ostrich,reptile) doesn't unify with the program
animals: Warning! Example class(penguin,reptile) doesn't unify with the program
animals: Warning! Example class(dog,bird) doesn't unify with the program
animals: Warning! Example class(dolphin,bird) doesn't unify with the program
animals: Warning! Example class(platypus,bird) doesn't unify with the program
animals: Warning! Example class(bat,bird) doesn't unify with the program
animals: Warning! Example class(trout,bird) doesn't unify with the program
animals: Warning! Example class(herring,bird) doesn't unify with the program
animals: Warning! Example class(shark,bird) doesn't unify with the program
animals: Warning! Example class(lizard,bird) doesn't unify with the program
animals: Warning! Example class(crocodile,bird) doesn't unify with the program
animals: Warning! Example class(t_rex,bird) doesn't unify with the program
animals: Warning! Example class(turtle,bird) doesn't unify with the program
-- example class(turtle,bird): times=1 probability=0.00000
--    class(turtle,bird):-has_covering(turtle,feathers) (prob:0.00000)
-- example class(t_rex,bird): times=1 probability=0.00000
--    class(t_rex,bird):-has_covering(t_rex,feathers) (prob:0.00000)
-- example class(crocodile,bird): times=1 probability=0.00000
--    class(crocodile,bird):-has_covering(crocodile,feathers) (prob:0.00000)
-- example class(lizard,bird): times=1 probability=0.00000
--    class(lizard,bird):-has_covering(lizard,feathers) (prob:0.00000)
-- example class(shark,bird): times=1 probability=0.00000
--    class(shark,bird):-has_covering(shark,feathers) (prob:0.00000)
-- example class(herring,bird): times=1 probability=0.00000
--    class(herring,bird):-has_covering(herring,feathers) (prob:0.00000)
-- example class(trout,bird): times=1 probability=0.00000
--    class(trout,bird):-has_covering(trout,feathers) (prob:0.00000)
-- example class(bat,bird): times=1 probability=0.00000
--    class(bat,bird):-has_covering(bat,feathers) (prob:0.00000)
-- example class(platypus,bird): times=1 probability=0.00000
--    class(platypus,bird):-has_covering(platypus,feathers) (prob:0.00000)
-- example class(dolphin,bird): times=1 probability=0.00000
--    class(dolphin,bird):-has_covering(dolphin,feathers) (prob:0.00000)
-- example class(dog,bird): times=1 probability=0.00000
--    class(dog,bird):-has_covering(dog,feathers) (prob:0.00000)
-- example class(penguin,reptile): times=1 probability=0.00000
--    class(penguin,reptile):-has_covering(penguin,scales),has_legs(penguin,4) (prob:0.00000)
-- example class(ostrich,reptile): times=1 probability=0.00000
--    class(ostrich,reptile):-has_covering(ostrich,scales),has_legs(ostrich,4) (prob:0.00000)
-- example class(eagle,reptile): times=1 probability=0.00000
--    class(eagle,reptile):-has_covering(eagle,scales),has_legs(eagle,4) (prob:0.00000)
-- example class(shark,reptile): times=1 probability=0.00000
--    class(shark,reptile):-has_covering(shark,scales),has_legs(shark,4) (prob:0.00000)
-- example class(herring,reptile): times=1 probability=0.00000
--    class(herring,reptile):-has_covering(herring,scales),has_legs(herring,4) (prob:0.00000)
--        has_covering(herring,scales):-true (prob:0.06250)
-- example class(trout,reptile): times=1 probability=0.00000
--    class(trout,reptile):-has_covering(trout,scales),has_legs(trout,4) (prob:0.00000)
--        has_covering(trout,scales):-true (prob:0.06250)
-- example class(bat,reptile): times=1 probability=0.00000
--    class(bat,reptile):-has_covering(bat,scales),has_legs(bat,4) (prob:0.00000)
-- example class(platypus,reptile): times=1 probability=0.00000
--    class(platypus,reptile):-has_covering(platypus,scales),has_legs(platypus,4) (prob:0.00000)
-- example class(dolphin,reptile): times=1 probability=0.00000
--    class(dolphin,reptile):-has_covering(dolphin,scales),has_legs(dolphin,4) (prob:0.00000)
-- example class(dog,reptile): times=1 probability=0.00000
--    class(dog,reptile):-has_covering(dog,scales),has_legs(dog,4) (prob:0.00000)
-- example class(penguin,fish): times=1 probability=0.00000
--    class(penguin,fish):-has_gills(penguin) (prob:0.00000)
-- example class(ostrich,fish): times=1 probability=0.00000
--    class(ostrich,fish):-has_gills(ostrich) (prob:0.00000)
-- example class(eagle,fish): times=1 probability=0.00000
--    class(eagle,fish):-has_gills(eagle) (prob:0.00000)
-- example class(turtle,fish): times=1 probability=0.00000
--    class(turtle,fish):-has_gills(turtle) (prob:0.00000)
-- example class(t_rex,fish): times=1 probability=0.00000
--    class(t_rex,fish):-has_gills(t_rex) (prob:0.00000)
-- example class(crocodile,fish): times=1 probability=0.00000
--    class(crocodile,fish):-has_gills(crocodile) (prob:0.00000)
-- example class(lizard,fish): times=1 probability=0.00000
--    class(lizard,fish):-has_gills(lizard) (prob:0.00000)
-- example class(bat,fish): times=1 probability=0.00000
--    class(bat,fish):-has_gills(bat) (prob:0.00000)
-- example class(platypus,fish): times=1 probability=0.00000
--    class(platypus,fish):-has_gills(platypus) (prob:0.00000)
-- example class(dolphin,fish): times=1 probability=0.00000
--    class(dolphin,fish):-has_gills(dolphin) (prob:0.00000)
-- example class(dog,fish): times=1 probability=0.00000
--    class(dog,fish):-has_gills(dog) (prob:0.00000)
-- example class(penguin,mammal): times=1 probability=0.00000
--    class(penguin,mammal):-has_milk(penguin) (prob:0.00000)
-- example class(ostrich,mammal): times=1 probability=0.00000
--    class(ostrich,mammal):-has_milk(ostrich) (prob:0.00000)
-- example class(eagle,mammal): times=1 probability=0.00000
--    class(eagle,mammal):-has_milk(eagle) (prob:0.00000)
-- example class(turtle,mammal): times=1 probability=0.00000
--    class(turtle,mammal):-has_milk(turtle) (prob:0.00000)
-- example class(t_rex,mammal): times=1 probability=0.00000
--    class(t_rex,mammal):-has_milk(t_rex) (prob:0.00000)
-- example class(crocodile,mammal): times=1 probability=0.00000
--    class(crocodile,mammal):-has_milk(crocodile) (prob:0.00000)
-- example class(lizard,mammal): times=1 probability=0.00000
--    class(lizard,mammal):-has_milk(lizard) (prob:0.00000)
-- example class(shark,mammal): times=1 probability=0.00000
--    class(shark,mammal):-has_milk(shark) (prob:0.00000)
-- example class(herring,mammal): times=1 probability=0.00000
--    class(herring,mammal):-has_milk(herring) (prob:0.00000)
-- example class(trout,mammal): times=1 probability=0.00000
--    class(trout,mammal):-has_milk(trout) (prob:0.00000)
tesis/examples/animals_prg_progol.pl + examples:tesis/examples/animals_neg.pl + KnowledgeBase
   Total cost: 1257.95402 bits
	Cost of program: 128.95529 bits
	   Cost of 5 rules: 5.33789 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 54.72518 bits
	   Cost of bodies: 47.70847 bits
	   Cost of vars: 0.00000 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/animals_prg_progol.pos.txt <==
-- KB loaded and cost calculated in 1128.99873
-- Program tesis/examples/animals_prg_progol.pl readed as module animals
-- Example file tesis/examples/animals_pos.pl readed as module animals1
-- #1 rule cost: Head:11.90839 Body:1.51929 Vars:0.00000
--	class(snake,reptile).
-- #2 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,mammal):-has_milk(A).
-- #3 rule cost: Head:6.95420 Body:6.51929 Vars:0.00000
--	class(A,fish):-has_gills(A).
-- #4 rule cost: Head:6.95420 Body:11.47349 Vars:0.00000
--	class(A,bird):-has_covering(A,feathers).
-- #5 rule cost: Head:6.95420 Body:21.67710 Vars:0.00000
--	class(A,reptile):-has_covering(A,scales),has_legs(A,4).
-- 8 predicates (np): [class/2]
-- 31 function symbols: [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
--  
-- Estimate the probabilities of the predicates
--  has_covering/2 --> prob:1.00000 paths:16
--    has_covering(penguin,feathers):-true (prob:0.06250)
--    has_covering(ostrich,feathers):-true (prob:0.06250)
--    has_covering(eagle,feathers):-true (prob:0.06250)
--    has_covering(turtle,scales):-true (prob:0.06250)
--    has_covering(snake,scales):-true (prob:0.06250)
--    has_covering(t_rex,scales):-true (prob:0.06250)
--    has_covering(crocodile,scales):-true (prob:0.06250)
--    has_covering(lizard,scales):-true (prob:0.06250)
--    has_covering(eel,none):-true (prob:0.06250)
--    has_covering(shark,none):-true (prob:0.06250)
--    has_covering(herring,scales):-true (prob:0.06250)
--    has_covering(trout,scales):-true (prob:0.06250)
--    has_covering(bat,hair):-true (prob:0.06250)
--    has_covering(platypus,hair):-true (prob:0.06250)
--    has_covering(dolphin,none):-true (prob:0.06250)
--    has_covering(dog,hair):-true (prob:0.06250)
--  has_legs/2 --> prob:1.00000 paths:16
--    has_legs(penguin,2):-true (prob:0.06250)
--    has_legs(ostrich,2):-true (prob:0.06250)
--    has_legs(eagle,2):-true (prob:0.06250)
--    has_legs(turtle,4):-true (prob:0.06250)
--    has_legs(snake,0):-true (prob:0.06250)
--    has_legs(t_rex,4):-true (prob:0.06250)
--    has_legs(crocodile,4):-true (prob:0.06250)
--    has_legs(lizard,4):-true (prob:0.06250)
--    has_legs(eel,0):-true (prob:0.06250)
--    has_legs(shark,0):-true (prob:0.06250)
--    has_legs(herring,0):-true (prob:0.06250)
--    has_legs(trout,0):-true (prob:0.06250)
--    has_legs(bat,2):-true (prob:0.06250)
--    has_legs(platypus,2):-true (prob:0.06250)
--    has_legs(dolphin,0):-true (prob:0.06250)
--    has_legs(dog,4):-true (prob:0.06250)
--  has_milk/1 --> prob:1.00000 paths:4
--    has_milk(platypus):-true (prob:0.25000)
--    has_milk(bat):-true (prob:0.25000)
--    has_milk(dolphin):-true (prob:0.25000)
--    has_milk(dog):-true (prob:0.25000)
--  homeothermic/1 --> prob:1.00000 paths:7
--    homeothermic(penguin):-true (prob:0.14286)
--    homeothermic(ostrich):-true (prob:0.14286)
--    homeothermic(eagle):-true (prob:0.14286)
--    homeothermic(bat):-true (prob:0.14286)
--    homeothermic(platypus):-true (prob:0.14286)
--    homeothermic(dolphin):-true (prob:0.14286)
--    homeothermic(dog):-true (prob:0.14286)
--  habitat/2 --> prob:1.00000 paths:19
--    habitat(penguin,water):-true (prob:0.05263)
--    habitat(ostrich,land):-true (prob:0.05263)
--    habitat(eagle,land):-true (prob:0.05263)
--    habitat(eagle,air):-true (prob:0.05263)
--    habitat(turtle,water):-true (prob:0.05263)
--    habitat(snake,land):-true (prob:0.05263)
--    habitat(t_rex,land):-true (prob:0.05263)
--    habitat(crocodile,land):-true (prob:0.05263)
--    habitat(crocodile,water):-true (prob:0.05263)
--    habitat(lizard,land):-true (prob:0.05263)
--    habitat(eel,water):-true (prob:0.05263)
--    habitat(shark,water):-true (prob:0.05263)
--    habitat(herring,water):-true (prob:0.05263)
--    habitat(trout,water):-true (prob:0.05263)
--    habitat(bat,caves):-true (prob:0.05263)
--    habitat(bat,air):-true (prob:0.05263)
--    habitat(platypus,water):-true (prob:0.05263)
--    habitat(dolphin,water):-true (prob:0.05263)
--    habitat(dog,land):-true (prob:0.05263)
--  has_eggs/1 --> prob:1.00000 paths:13
--    has_eggs(penguin):-true (prob:0.07692)
--    has_eggs(ostrich):-true (prob:0.07692)
--    has_eggs(eagle):-true (prob:0.07692)
--    has_eggs(turtle):-true (prob:0.07692)
--    has_eggs(snake):-true (prob:0.07692)
--    has_eggs(t_rex):-true (prob:0.07692)
--    has_eggs(crocodile):-true (prob:0.07692)
--    has_eggs(lizard):-true (prob:0.07692)
--    has_eggs(eel):-true (prob:0.07692)
--    has_eggs(shark):-true (prob:0.07692)
--    has_eggs(herring):-true (prob:0.07692)
--    has_eggs(trout):-true (prob:0.07692)
--    has_eggs(platypus):-true (prob:0.07692)
--  has_gills/1 --> prob:1.00000 paths:4
--    has_gills(eel):-true (prob:0.25000)
--    has_gills(shark):-true (prob:0.25000)
--    has_gills(herring):-true (prob:0.25000)
--    has_gills(trout):-true (prob:0.25000)
--  class/2 --> prob:0.64297 paths:5
--    class(_241027,reptile):-has_covering(_241027,scales),has_legs(_241027,4) (prob:0.00547)
--        has_legs(turtle,4):-true (prob:0.06250)
--        has_legs(t_rex,4):-true (prob:0.06250)
--        has_legs(crocodile,4):-true (prob:0.06250)
--        has_legs(lizard,4):-true (prob:0.06250)
--        has_legs(dog,4):-true (prob:0.06250)
--        has_covering(turtle,scales):-true (prob:0.06250)
--        has_covering(snake,scales):-true (prob:0.06250)
--        has_covering(t_rex,scales):-true (prob:0.06250)
--        has_covering(crocodile,scales):-true (prob:0.06250)
--        has_covering(lizard,scales):-true (prob:0.06250)
--        has_covering(herring,scales):-true (prob:0.06250)
--        has_covering(trout,scales):-true (prob:0.06250)
--    class(_242661,bird):-has_covering(_242661,feathers) (prob:0.03750)
--        has_covering(penguin,feathers):-true (prob:0.06250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
--    class(_243198,fish):-has_gills(_243198) (prob:0.20000)
--        has_gills(eel):-true (prob:0.25000)
--        has_gills(shark):-true (prob:0.25000)
--        has_gills(herring):-true (prob:0.25000)
--        has_gills(trout):-true (prob:0.25000)
--    class(_243886,mammal):-has_milk(_243886) (prob:0.20000)
--        has_milk(platypus):-true (prob:0.25000)
--        has_milk(bat):-true (prob:0.25000)
--        has_milk(dolphin):-true (prob:0.25000)
--        has_milk(dog):-true (prob:0.25000)
--    class(snake,reptile):-true (prob:0.20000)
--  
-- Estimate the probabilities of the examples (Np=8) 
-- example class(penguin,bird): times=1 probability=0.00243
--    class(penguin,bird):-has_covering(penguin,feathers) (prob:0.01250)
--        has_covering(penguin,feathers):-true (prob:0.06250)
-- example class(ostrich,bird): times=1 probability=0.00243
--    class(ostrich,bird):-has_covering(ostrich,feathers) (prob:0.01250)
--        has_covering(ostrich,feathers):-true (prob:0.06250)
-- example class(eagle,bird): times=1 probability=0.00243
--    class(eagle,bird):-has_covering(eagle,feathers) (prob:0.01250)
--        has_covering(eagle,feathers):-true (prob:0.06250)
-- example class(turtle,reptile): times=1 probability=0.00015
--    class(turtle,reptile):-has_covering(turtle,scales),has_legs(turtle,4) (prob:0.00078)
--        has_legs(turtle,4):-true (prob:0.06250)
--        has_covering(turtle,scales):-true (prob:0.06250)
-- example class(snake,reptile): times=1 probability=0.03888
--    class(snake,reptile):-has_covering(snake,scales),has_legs(snake,4) (prob:0.00000)
--        has_covering(snake,scales):-true (prob:0.06250)
--    class(snake,reptile):-true (prob:0.20000)
-- example class(t_rex,reptile): times=1 probability=0.00015
--    class(t_rex,reptile):-has_covering(t_rex,scales),has_legs(t_rex,4) (prob:0.00078)
--        has_legs(t_rex,4):-true (prob:0.06250)
--        has_covering(t_rex,scales):-true (prob:0.06250)
-- example class(crocodile,reptile): times=1 probability=0.00015
--    class(crocodile,reptile):-has_covering(crocodile,scales),has_legs(crocodile,4) (prob:0.00078)
--        has_legs(crocodile,4):-true (prob:0.06250)
--        has_covering(crocodile,scales):-true (prob:0.06250)
-- example class(lizard,reptile): times=1 probability=0.00015
--    class(lizard,reptile):-has_covering(lizard,scales),has_legs(lizard,4) (prob:0.00078)
--        has_legs(lizard,4):-true (prob:0.06250)
--        has_covering(lizard,scales):-true (prob:0.06250)
-- example class(eel,fish): times=1 probability=0.00972
--    class(eel,fish):-has_gills(eel) (prob:0.05000)
--        has_gills(eel):-true (prob:0.25000)
-- example class(shark,fish): times=1 probability=0.00972
--    class(shark,fish):-has_gills(shark) (prob:0.05000)
--        has_gills(shark):-true (prob:0.25000)
-- example class(herring,fish): times=1 probability=0.00972
--    class(herring,fish):-has_gills(herring) (prob:0.05000)
--        has_gills(herring):-true (prob:0.25000)
-- example class(trout,fish): times=1 probability=0.00972
--    class(trout,fish):-has_gills(trout) (prob:0.05000)
--        has_gills(trout):-true (prob:0.25000)
-- example class(bat,mammal): times=1 probability=0.00972
--    class(bat,mammal):-has_milk(bat) (prob:0.05000)
--        has_milk(bat):-true (prob:0.25000)
-- example class(platypus,mammal): times=1 probability=0.00972
--    class(platypus,mammal):-has_milk(platypus) (prob:0.05000)
--        has_milk(platypus):-true (prob:0.25000)
-- example class(dolphin,mammal): times=1 probability=0.00972
--    class(dolphin,mammal):-has_milk(dolphin) (prob:0.05000)
--        has_milk(dolphin):-true (prob:0.25000)
-- example class(dog,mammal): times=1 probability=0.00972
--    class(dog,mammal):-has_milk(dog) (prob:0.05000)
--        has_milk(dog):-true (prob:0.25000)
-- Cost of this 16 examples is 144.47527
tesis/examples/animals_prg_progol.pl + examples:tesis/examples/animals_pos.pl + KnowledgeBase
   Total cost: 1402.42929 bits
	Cost of program: 128.95529 bits
	   Cost of 5 rules: 5.33789 bits
	   Cost of lexicon: 21.18376 bits
		of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
		and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
	   Cost of heads: 54.72518 bits
	   Cost of bodies: 47.70847 bits
	   Cost of vars: 0.00000 bits
	Cost of 16 examples: 144.47527 bits
	Cost of knowledge base: 1128.99873 bits


==> examples/old/animals_prg1.txt <==
$ mml_cost animals_prg.pl --kb=animals_kb.pl --examples=animals_ex.pl animals_prg.pl + examples:animals_ex.pl + KnowledgeBase
   Total cost: 1320.67571 bits
        Cost of program: 106.84059 bits
           Cost of 4 rules: 4.51854 bits
           Cost of lexicon: 22.52274 bits
                of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
                and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
           Cost of heads: 39.81679 bits
           Cost of bodies: 35.98253 bits
           Cost of vars: 4.00000 bits
        Cost of 16 examples: 83.54547 bits
        Cost of knowledge base: 1130.28965 bits


==> examples/old/animals_prg2.txt <==
$ mml_cost animals_prg2.pl --kb=animals_kb.pl --examples=animals_ex.pl
animals: Warning! Example class(lizard,reptile) doesn't unify with the program
animals: Warning! Example class(crocodile,reptile) doesn't unify with the program
animals: Warning! Example class(t_rex,reptile) doesn't unify with the program
animals: Warning! Example class(snake,reptile) doesn't unify with the program
animals: Warning! Example class(turtle,reptile) doesn't unify with the program
animals_prg2.pl + examples:animals_ex.pl + KnowledgeBase
   Total cost: 1270.73324 bits
        Cost of program: 83.66307 bits
           Cost of 3 rules: 3.76795 bits
           Cost of lexicon: 22.52274 bits
                of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
                and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
           Cost of heads: 29.86259 bits
           Cost of bodies: 24.50980 bits
           Cost of vars: 3.00000 bits
        Cost of 11 examples: 56.78051 bits
        Cost of knowledge base: 1130.28965 bits


==> examples/old/animals_prg2f.txt <==
$ mml_cost --examples=animals_ex.pl --kb=animals_kb.pl animals_prg2f.pl
animals_prg2f.pl + examples:animals_ex.pl + KnowledgeBase
   Total cost: 1385.88360 bits
        Cost of program: 168.79771 bits
           Cost of 8 rules: 6.76795 bits
           Cost of lexicon: 22.52274 bits
                of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
                and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
           Cost of heads: 104.40455 bits
           Cost of bodies: 32.10248 bits
           Cost of vars: 3.00000 bits
        Cost of 16 examples: 86.79624 bits
        Cost of knowledge base: 1130.28965 bits


==> examples/old/animals_prg3.txt <==
$ mml_cost animals_prg3.pl --kb=animals_kb.pl --examples=animals_ex.pl
animals: Warning! Example class(turtle,reptile) doesn't unify with the program
animals_prg3.pl + examples:animals_ex.pl + KnowledgeBase
   Total cost: 1340.36136 bits
        Cost of program: 117.62916 bits
           Cost of 4 rules: 4.51854 bits
           Cost of lexicon: 22.52274 bits
                of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
                and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
           Cost of heads: 39.81679 bits
           Cost of bodies: 46.18614 bits
           Cost of vars: 4.58496 bits
        Cost of 15 examples: 92.44255 bits
        Cost of knowledge base: 1130.28965 bits


==> examples/old/animals_prg3f.txt <==
$ mml_cost --examples=animals_ex.pl --kb=animals_kb.pl animals_prg3f.pl
animals_prg3f.pl + examples:animals_ex.pl + KnowledgeBase
   Total cost: 1366.41552 bits
        Cost of program: 134.87468 bits
           Cost of 5 rules: 5.33713 bits
           Cost of lexicon: 22.52274 bits
                of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
                and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
           Cost of heads: 54.72518 bits
           Cost of bodies: 47.70468 bits
           Cost of vars: 4.58496 bits
        Cost of 16 examples: 101.25119 bits
        Cost of knowledge base: 1130.28965 bits


==> examples/old/animals_prg_progol.txt <==
	
$ mml_cost animals_prg3.pl --kb=animals_kb.pl --examples=animals_ex.pl
animals: Warning! Example class(turtle,reptile) doesn't unify with the program

animals_prg3.pl + examples:animals_ex.pl + KnowledgeBase
   Total cost: 1340.36136 bits
        Cost of program: 117.62916 bits
           Cost of 4 rules: 4.51854 bits
           Cost of lexicon: 22.52274 bits
                of  8 predicates [class/2,has_gills/1,has_eggs/1,habitat/2,homeothermic/1,has_milk/1,has_legs/2,has_covering/2]
                and 31 function symbols [0/0,2/0,4/0,air/0,bat/0,bird/0,caves/0,crocodile/0,dog/0,dolphin/0,eagle/0,eel/0,feathers/0,fish/0,hair/0,herring/0,land/0,lizard/0,mammal/0,none/0,ostrich/0,penguin/0,platypus/0,reptile/0,scales/0,shark/0,snake/0,t_rex/0,trout/0,turtle/0,water/0]
           Cost of heads: 39.81679 bits
           Cost of bodies: 46.18614 bits
           Cost of vars: 4.58496 bits
        Cost of 15 examples: 92.44255 bits
        Cost of knowledge base: 1130.28965 bits


==> examples/resultprob.2.txt <==
-- Program tesis/examples/prob.pl readed as module prob2
-- Module with values of probability in some clauses
%  Discontiguous definition of examples_prob: (#)/2.
%  Discontiguous definition of examples_prob:path/2.
-- Example file tesis/examples/examples.prob.pl readed as module examples_prob
-- Normalizing probability of dir_edge/2 dividing by 4.80000
-- There are 1 clauses of path/2 that will have a prob of 1.00000
-- There are 2 clauses of path/4 that will have a prob of 0.50000
-- There are 2 clauses of edge/2 that will have a prob of 0.50000
-- There are 2 clauses of absent/2 that will have a prob of 0.50000
-- #1 rule cost: Head:7.16993 Body:1.51929 Vars:0.00000 RuleProb:25.07072
--	0.18750 :: dir_edge(1,2).
-- #2 rule cost: Head:7.16993 Body:1.51929 Vars:0.00000 RuleProb:6.92873
--	0.16667 :: dir_edge(2,3).
-- #3 rule cost: Head:7.16993 Body:1.51929 Vars:0.00000 RuleProb:8.76870
--	0.12500 :: dir_edge(3,4).
-- #4 rule cost: Head:7.16993 Body:1.51929 Vars:0.00000 RuleProb:23.53157
--	0.14583 :: dir_edge(1,6).
-- #5 rule cost: Head:7.16993 Body:1.51929 Vars:0.00000 RuleProb:15.28798
--	0.10417 :: dir_edge(2,6).
-- #6 rule cost: Head:7.16993 Body:1.51929 Vars:0.00000 RuleProb:9.82745
--	0.08333 :: dir_edge(6,5).
-- #7 rule cost: Head:7.16993 Body:1.51929 Vars:0.00000 RuleProb:23.53157
--	0.14583 :: dir_edge(5,3).
-- #8 rule cost: Head:7.16993 Body:1.51929 Vars:0.00000
--	0.04167 :: dir_edge(5,4).
-- #9 rule cost: Head:2.00000 Body:13.74811 Vars:9.07682
--	1.00000 :: path(A,B):-path(A,B,[A],C).
-- #10 rule cost: Head:4.00000 Body:14.07004 Vars:5.95420 RuleProb:2.51929
--	0.50000 :: path(A,A,B,B).
-- #11 rule cost: Head:4.00000 Body:27.94753 Vars:34.55796
--	0.50000 :: path(A,B,C,D):-A \== B,edge(A,E),absent(E,C),path(E,B,[E|C],D).
-- #12 rule cost: Head:2.00000 Body:6.84122 Vars:3.80735 RuleProb:2.51929
--	0.50000 :: edge(A,B):-dir_edge(B,A).
-- #13 rule cost: Head:2.00000 Body:6.84122 Vars:3.80735
--	0.50000 :: edge(A,B):-dir_edge(A,B).
-- #14 rule cost: Head:4.58496 Body:10.74811 Vars:0.00000 RuleProb:2.51929
--	0.50000 :: absent(A, [] ).
-- #15 rule cost: Head:6.58496 Body:12.41256 Vars:10.81858
--	0.50000 :: absent(A,[B|C]):-A \= B,absent(A,C).
-- 5 predicates (np): [absent/2,edge/2,path/4,path/2,dir_edge/2]
-- 6 function symbols: [1/0,2/0,3/0,4/0,5/0,6/0]
--  
-- Estimate the probabilities of the predicates
--  dir_edge/2 --> prob:1.00000 paths:8
--    dir_edge(5,4). (prob:0.04167)
--    dir_edge(5,3). (prob:0.14583)
--    dir_edge(6,5). (prob:0.08333)
--    dir_edge(2,6). (prob:0.10417)
--    dir_edge(1,6). (prob:0.14583)
--    dir_edge(3,4). (prob:0.12500)
--    dir_edge(2,3). (prob:0.16667)
--    dir_edge(1,2). (prob:0.18750)
--  path/2 --> prob:0.50000 paths:1
--    path(_242183,_242184):-path(_242183,_242184,[_242183],_242191). (prob:0.50000)
--        path(_242232,_242233,[_242232],_242235):-_242232\==_242233,edge(_242232,_242251),absent(_242251,[_242232]),path(_242251,_242233,[_242251,_242232],_242235). (prob:0.00000)
--        path(_242305,_242305,[_242305],[_242305]). (prob:0.50000 freeVars:2)
--  path/4 --> prob:0.50000 paths:2
--    path(_242397,_242398,_242399,_242400):-_242397\==_242398,edge(_242397,_242414),absent(_242414,_242399),path(_242414,_242398,[_242414|_242399],_242400). (prob:0.00000)
--    path(_242467,_242467,_242469,_242469). (prob:0.50000 freeVars:2)
--  edge/2 --> prob:1.00000 paths:2
--    edge(_242561,_242562):-dir_edge(_242561,_242562). (prob:0.50000)
--        dir_edge(5,4). (prob:0.04167)
--        dir_edge(5,3). (prob:0.14583)
--        dir_edge(6,5). (prob:0.08333)
--        dir_edge(2,6). (prob:0.10417)
--        dir_edge(1,6). (prob:0.14583)
--        dir_edge(3,4). (prob:0.12500)
--        dir_edge(2,3). (prob:0.16667)
--        dir_edge(1,2). (prob:0.18750)
--    edge(_243025,_243026):-dir_edge(_243026,_243025). (prob:0.50000)
--        dir_edge(5,4). (prob:0.04167)
--        dir_edge(5,3). (prob:0.14583)
--        dir_edge(6,5). (prob:0.08333)
--        dir_edge(2,6). (prob:0.10417)
--        dir_edge(1,6). (prob:0.14583)
--        dir_edge(3,4). (prob:0.12500)
--        dir_edge(2,3). (prob:0.16667)
--        dir_edge(1,2). (prob:0.18750)
--  absent/2 --> prob:0.86667 paths:26
--    absent(3,[2,1,6,5]). (prob:0.03333)
--    absent(3,[1,6,5]). (prob:0.03333)
--    absent(3,[6,5]). (prob:0.03333)
--    absent(3,[5]). (prob:0.03333)
--    absent(2,[1,6,5]). (prob:0.03333)
--    absent(2,[6,5]). (prob:0.03333)
--    absent(2,[5]). (prob:0.03333)
--    absent(1,[6,5]). (prob:0.03333)
--    absent(1,[5]). (prob:0.03333)
--    absent(6,[5]). (prob:0.03333)
--    absent(3,[5,6,1,2]). (prob:0.03333)
--    absent(3,[6,1,2]). (prob:0.03333)
--    absent(3,[1,2]). (prob:0.03333)
--    absent(3,[2]). (prob:0.03333)
--    absent(5,[6,1,2]). (prob:0.03333)
--    absent(5,[1,2]). (prob:0.03333)
--    absent(5,[2]). (prob:0.03333)
--    absent(6,[1,2]). (prob:0.03333)
--    absent(6,[2]). (prob:0.03333)
--    absent(1,[2]). (prob:0.03333)
--    absent(5,[3,2,1]). (prob:0.03333)
--    absent(5,[2,1]). (prob:0.03333)
--    absent(5,[1]). (prob:0.03333)
--    absent(3,[2,1]). (prob:0.03333)
--    absent(3,[1]). (prob:0.03333)
--    absent(2,[1]). (prob:0.03333)
--  
-- Estimate the probabilities of the examples (Np=5) 
-- example path(1,2): times=1 probability=0.00167
--    path(1,2):-path(1,2,[1],_874406). (prob:0.00417)
--       1 freeVars at right in path(1,2,[1],_874443) [*0.00417]
--    path(1,2,[1],_874479):-1\==2,edge(1,_874495),absent(_874495,[1]),path(_874495,2,[_874495,1],_874479). (prob:0.00208)
--        absent(5,[1]). (prob:0.03333)
--        absent(3,[1]). (prob:0.03333)
--        absent(2,[1]). (prob:0.03333)
--        edge(1,_874656):-dir_edge(1,_874656). (prob:0.16667)
--            dir_edge(1,6). (prob:0.14583)
--            dir_edge(1,2). (prob:0.18750)
--        edge(1,_874775):-dir_edge(_874775,1). (prob:0.00000)
-- example path(5,3): times=1 probability=0.00181
--    path(5,3):-path(5,3,[5],_874865). (prob:0.00451)
--       1 freeVars at right in path(5,3,[5],_874913) [*0.00451]
--    path(5,3,[5],_874960):-5\==3,edge(5,_874976),absent(_874976,[5]),path(_874976,3,[_874976,5],_874960). (prob:0.00226)
--        absent(3,[5]). (prob:0.03333)
--        absent(2,[5]). (prob:0.03333)
--        absent(1,[5]). (prob:0.03333)
--        absent(6,[5]). (prob:0.03333)
--        edge(5,_875231):-dir_edge(5,_875231). (prob:0.09375)
--            dir_edge(5,4). (prob:0.04167)
--            dir_edge(5,3). (prob:0.14583)
--        edge(5,_875386):-dir_edge(_875386,5). (prob:0.04167)
--            dir_edge(6,5). (prob:0.08333)
-- example path(2,3): times=2 probability=0.00306
--    path(2,3):-path(2,3,[2],_875557). (prob:0.00764)
--       1 freeVars at right in path(2,3,[2],_875618) [*0.00764]
--    path(2,3,[2],_875678):-2\==3,edge(2,_875694),absent(_875694,[2]),path(_875694,3,[_875694,2],_875678). (prob:0.00382)
--        absent(3,[2]). (prob:0.03333)
--        absent(5,[2]). (prob:0.03333)
--        absent(6,[2]). (prob:0.03333)
--        absent(1,[2]). (prob:0.03333)
--        edge(2,_876014):-dir_edge(2,_876014). (prob:0.13542)
--            dir_edge(2,6). (prob:0.10417)
--            dir_edge(2,3). (prob:0.16667)
--        edge(2,_876208):-dir_edge(_876208,2). (prob:0.09375)
--            dir_edge(1,2). (prob:0.18750)
-- example path(1,5): times=1 probability=0.00167
--    path(1,5):-path(1,5,[1],_876418). (prob:0.00417)
--       1 freeVars at right in path(1,5,[1],_876492) [*0.00417]
--    path(1,5,[1],_876565):-1\==5,edge(1,_876581),absent(_876581,[1]),path(_876581,5,[_876581,1],_876565). (prob:0.00208)
--        absent(5,[1]). (prob:0.03333)
--        absent(3,[1]). (prob:0.03333)
--        absent(2,[1]). (prob:0.03333)
--        edge(1,_876890):-dir_edge(1,_876890). (prob:0.16667)
--            dir_edge(1,6). (prob:0.14583)
--            dir_edge(1,2). (prob:0.18750)
--        edge(1,_877120):-dir_edge(_877120,1). (prob:0.00000)
-- example path(1,3): times=3 probability=0.00167
--    path(1,3):-path(1,3,[1],_877284). (prob:0.00417)
--       1 freeVars at right in path(1,3,[1],_877369) [*0.00417]
--    path(1,3,[1],_877453):-1\==3,edge(1,_877469),absent(_877469,[1]),path(_877469,3,[_877469,1],_877453). (prob:0.00208)
--        absent(5,[1]). (prob:0.03333)
--        absent(3,[1]). (prob:0.03333)
--        absent(2,[1]). (prob:0.03333)
--        edge(1,_877822):-dir_edge(1,_877822). (prob:0.16667)
--            dir_edge(1,6). (prob:0.14583)
--            dir_edge(1,2). (prob:0.18750)
--        edge(1,_878085):-dir_edge(_878085,1). (prob:0.00000)
-- Cost of this 8 examples is 77.73486
tesis/examples/prob2.pl + examples:tesis/examples/examples.prob.pl 
   Total cost:  1019.48514 bits
	Cost of program: 441.53204 bits
	   Cost of 15 rules: 8.36748 bits
	   Cost of lexicon: 25.66265 bits
		of  5 predicates [absent/2,edge/2,path/4,path/2,dir_edge/2]
		and 6 function symbols [1/0,2/0,3/0,4/0,5/0,6/0]
	   Cost of heads: 117.35825 bits
	   Cost of bodies: 104.76314 bits
	   Cost of vars: 68.02227 bits
	Probabilistic cost: 500.21824 bits
	Cost of 8 examples: 77.73486 bits



==> examples/resultprob.txt <==
[BLOCK1]
-- Program prob.pl readed as module prob
-- Module with values of probability in some clauses
%  Discontiguous definition of examples_prob:(#)/2.
%  Discontiguous definition of examples_prob:path/2.
-- Example file examples.prob.pl readed as module examples_prob
-- Normalizing probability of dir_edge/2 dividing by 4.80000
-- There are 1 clauses of path/2 that will have a prob of 1.00000
-- There are 2 clauses of path/4 that will have a prob of 0.50000
-- There are 2 clauses of edge/2 that will have a prob of 0.50000
-- There are 2 clauses of absent/2 that will have a prob of 0.50000
-- #1 rule cost: Header:2.00000 Body:1.51854 Vars:0.00000 RuleProb:25.06996
--	0.18750 :: dir_edge(1,2).
-- #2 rule cost: Header:2.00000 Body:1.51854 Vars:0.00000 RuleProb:6.92797
--	0.16667 :: dir_edge(2,3).
-- #3 rule cost: Header:2.00000 Body:1.51854 Vars:0.00000 RuleProb:8.76795
--	0.12500 :: dir_edge(3,4).
-- #4 rule cost: Header:2.00000 Body:1.51854 Vars:0.00000 RuleProb:23.53082
--	0.14583 :: dir_edge(1,6).
-- #5 rule cost: Header:2.00000 Body:1.51854 Vars:0.00000 RuleProb:15.28722
--	0.10417 :: dir_edge(2,6).
-- #6 rule cost: Header:2.00000 Body:1.51854 Vars:0.00000 RuleProb:9.82670
--	0.08333 :: dir_edge(6,5).
-- #7 rule cost: Header:2.00000 Body:1.51854 Vars:0.00000 RuleProb:23.53082
--	0.14583 :: dir_edge(5,3).
-- #8 rule cost: Header:2.00000 Body:1.51854 Vars:0.00000
--	0.04167 :: dir_edge(5,4).
-- #9 rule cost: Header:2.00000 Body:11.16239 Vars:11.66178
--	1.00000 :: path(A,B):-path(A,B,[A],C).
-- #10 rule cost: Header:4.00000 Body:11.48432 Vars:8.53916 RuleProb:2.51854
--	0.50000 :: path(A,A,B,B).
-- #11 rule cost: Header:4.00000 Body:27.94677 Vars:38.46485
--	0.50000 :: path(A,B,C,D):-A \== B,edge(A,E),absent(E,C),path(E,B,[E|C],D).
-- #12 rule cost: Header:2.00000 Body:6.84046 Vars:5.80735 RuleProb:2.51854
--	0.50000 :: edge(A,B):-dir_edge(B,A).
-- #13 rule cost: Header:2.00000 Body:6.84046 Vars:5.80735
--	0.50000 :: edge(A,B):-dir_edge(A,B).
-- #14 rule cost: Header:2.00000 Body:8.16239 Vars:1.00000 RuleProb:2.51854
--	0.50000 :: absent(A, [] ).
-- #15 rule cost: Header:4.00000 Body:12.41180 Vars:13.62594
--	0.50000 :: absent(A,[B|C]):-A \= B,absent(A,C).
-- 5 predicates (np): [absent/2,edge/2,path/4,path/2,dir_edge/2]
-- 0 function symbols: []
--  


[BLOCK2]
-- Estimate the probabilities of the predicates
--  dir_edge/2 --> prob:1.00000 paths:8
--    dir_edge(5,4). (prob:0.04167)
--    dir_edge(5,3). (prob:0.14583)
--    dir_edge(6,5). (prob:0.08333)
--    dir_edge(2,6). (prob:0.10417)
--    dir_edge(1,6). (prob:0.14583)
--    dir_edge(3,4). (prob:0.12500)
--    dir_edge(2,3). (prob:0.16667)
--    dir_edge(1,2). (prob:0.18750)
--  path/2 --> prob:0.56250 paths:1
--    path(_182234,_182235):-path(_182234,_182235,[_182234],_182242). (prob:0.56250)
--        path(_182284,_182285,[_182284],_182287):-_182284\==_182285,edge(_182284,_182303),absent(_182303,[_182284]),path(_182303,_182285,[_182303,_182284],_182287). (prob:0.06250)
--            absent(_182361,[_182363]):-_182361\=_182363,absent(_182361,[]). (prob:0.50000)
--            edge(_182417,_182418):-dir_edge(_182417,_182418). (prob:0.50000)
--                dir_edge(5,4). (prob:0.04167)
--                dir_edge(5,3). (prob:0.14583)
--                dir_edge(6,5). (prob:0.08333)
--                dir_edge(2,6). (prob:0.10417)
--                dir_edge(1,6). (prob:0.14583)
--                dir_edge(3,4). (prob:0.12500)
--                dir_edge(2,3). (prob:0.16667)
--                dir_edge(1,2). (prob:0.18750)
--            edge(_182854,_182855):-dir_edge(_182855,_182854). (prob:0.50000)
--                dir_edge(5,4). (prob:0.04167)
--                dir_edge(5,3). (prob:0.14583)
--                dir_edge(6,5). (prob:0.08333)
--                dir_edge(2,6). (prob:0.10417)
--                dir_edge(1,6). (prob:0.14583)
--                dir_edge(3,4). (prob:0.12500)
--                dir_edge(2,3). (prob:0.16667)
--                dir_edge(1,2). (prob:0.18750)
--        path(_183372,_183372,[_183372],[_183372]). (prob:0.50000 freeVars:2)
--  path/4 --> prob:0.62500 paths:2
--    path(_183504,_183505,_183506,_183507):-_183504\==_183505,edge(_183504,_183521),absent(_183521,_183506),path(_183521,_183505,[_183521|_183506],_183507). (prob:0.12500)
--        absent(_183597,[_183599|_183600]):-_183597\=_183599,absent(_183597,_183600). (prob:0.50000)
--        absent(_183675,[]). (prob:0.50000 freeVars:1)
--        edge(_183743,_183744):-dir_edge(_183743,_183744). (prob:0.50000)
--            dir_edge(5,4). (prob:0.04167)
--            dir_edge(5,3). (prob:0.14583)
--            dir_edge(6,5). (prob:0.08333)
--            dir_edge(2,6). (prob:0.10417)
--            dir_edge(1,6). (prob:0.14583)
--            dir_edge(3,4). (prob:0.12500)
--            dir_edge(2,3). (prob:0.16667)
--            dir_edge(1,2). (prob:0.18750)
--        edge(_184387,_184388):-dir_edge(_184388,_184387). (prob:0.50000)
--            dir_edge(5,4). (prob:0.04167)
--            dir_edge(5,3). (prob:0.14583)
--            dir_edge(6,5). (prob:0.08333)
--            dir_edge(2,6). (prob:0.10417)
--            dir_edge(1,6). (prob:0.14583)
--            dir_edge(3,4). (prob:0.12500)
--            dir_edge(2,3). (prob:0.16667)
--            dir_edge(1,2). (prob:0.18750)
--    path(_185112,_185112,_185114,_185114). (prob:0.50000 freeVars:2)
--  edge/2 --> prob:1.00000 paths:2
--    edge(_185286,_185287):-dir_edge(_185286,_185287). (prob:0.50000)
--        dir_edge(5,4). (prob:0.04167)
--        dir_edge(5,3). (prob:0.14583)
--        dir_edge(6,5). (prob:0.08333)
--        dir_edge(2,6). (prob:0.10417)
--        dir_edge(1,6). (prob:0.14583)
--        dir_edge(3,4). (prob:0.12500)
--        dir_edge(2,3). (prob:0.16667)
--        dir_edge(1,2). (prob:0.18750)
--    edge(_186110,_186111):-dir_edge(_186111,_186110). (prob:0.50000)
--        dir_edge(5,4). (prob:0.04167)
--        dir_edge(5,3). (prob:0.14583)
--        dir_edge(6,5). (prob:0.08333)
--        dir_edge(2,6). (prob:0.10417)
--        dir_edge(1,6). (prob:0.14583)
--        dir_edge(3,4). (prob:0.12500)
--        dir_edge(2,3). (prob:0.16667)
--        dir_edge(1,2). (prob:0.18750)
--  absent/2 --> prob:1.00000 paths:2
--    absent(_187119,[_187121|_187122]):-_187119\=_187121,absent(_187119,_187122). (prob:0.50000)
--    absent(_187238,[]). (prob:0.50000 freeVars:1)
--  


[BLOCK3]
-- Estimate the probabilities of the examples (Np=5) 
-- example path(1,2): times=1 probability=0.00593
--    path(1,2):-path(1,2,[1],_235704). (prob:0.01667)
--       1 freeVars at right in path(1,2,[1],_235742) [*0.01667]
--    path(1,2,[1],_235779):-1\==2,edge(1,_235795),absent(_235795,[1]),path(_235795,2,[_235795,1],_235779). (prob:0.01042)
--        absent(_235845,[1]):-_235845\=1,absent(_235845,[]). (prob:0.50000)
--        edge(1,_235894):-dir_edge(1,_235894). (prob:0.16667)
--            dir_edge(1,6). (prob:0.14583)
--            dir_edge(1,2). (prob:0.18750)
--        edge(1,_236010):-dir_edge(_236010,1). (prob:0.00000)
-- example path(5,3): times=1 probability=0.00481
--    path(5,3):-path(5,3,[5],_236097). (prob:0.01354)
--       1 freeVars at right in path(5,3,[5],_236144) [*0.01354]
--    path(5,3,[5],_236190):-5\==3,edge(5,_236206),absent(_236206,[5]),path(_236206,3,[_236206,5],_236190). (prob:0.00846)
--        absent(_236265,[5]):-_236265\=5,absent(_236265,[]). (prob:0.50000)
--        edge(5,_236323):-dir_edge(5,_236323). (prob:0.09375)
--            dir_edge(5,4). (prob:0.04167)
--            dir_edge(5,3). (prob:0.14583)
--        edge(5,_236466):-dir_edge(_236466,5). (prob:0.04167)
--            dir_edge(6,5). (prob:0.08333)
-- example path(2,3): times=2 probability=0.00815
--    path(2,3):-path(2,3,[2],_236625). (prob:0.02292)
--       1 freeVars at right in path(2,3,[2],_236682) [*0.02292]
--    path(2,3,[2],_236738):-2\==3,edge(2,_236754),absent(_236754,[2]),path(_236754,3,[_236754,2],_236738). (prob:0.01432)
--        absent(_236823,[2]):-_236823\=2,absent(_236823,[]). (prob:0.50000)
--        edge(2,_236891):-dir_edge(2,_236891). (prob:0.13542)
--            dir_edge(2,6). (prob:0.10417)
--            dir_edge(2,3). (prob:0.16667)
--        edge(2,_237064):-dir_edge(_237064,2). (prob:0.09375)
--            dir_edge(1,2). (prob:0.18750)
-- example path(1,5): times=1 probability=0.00593
--    path(1,5):-path(1,5,[1],_237253). (prob:0.01667)
--       1 freeVars at right in path(1,5,[1],_237320) [*0.01667]
--    path(1,5,[1],_237386):-1\==5,edge(1,_237402),absent(_237402,[1]),path(_237402,5,[_237402,1],_237386). (prob:0.01042)
--        absent(_237481,[1]):-_237481\=1,absent(_237481,[]). (prob:0.50000)
--        edge(1,_237559):-dir_edge(1,_237559). (prob:0.16667)
--            dir_edge(1,6). (prob:0.14583)
--            dir_edge(1,2). (prob:0.18750)
--        edge(1,_237762):-dir_edge(_237762,1). (prob:0.00000)
-- example path(1,3): times=3 probability=0.00593
--    path(1,3):-path(1,3,[1],_237907). (prob:0.01667)
--       1 freeVars at right in path(1,3,[1],_237983) [*0.01667]
--    path(1,3,[1],_238058):-1\==3,edge(1,_238074),absent(_238074,[1]),path(_238074,3,[_238074,1],_238058). (prob:0.01042)
--        absent(_238162,[1]):-_238162\=1,absent(_238162,[]). (prob:0.50000)
--        edge(1,_238249):-dir_edge(1,_238249). (prob:0.16667)
--            dir_edge(1,6). (prob:0.14583)
--            dir_edge(1,2). (prob:0.18750)
--        edge(1,_238479):-dir_edge(_238479,1). (prob:0.00000)
-- Cost of this 8 examples is 32.88755


[BLOCK4]
prob.pl + examples:examples.prob.pl 
   Total cost: 437.96895 bits
	Cost of program: 284.58437 bits
	   Cost of 15 rules: 8.36673 bits
	   Cost of lexicon: 23.48541 bits
		of  5 predicates [absent/2,edge/2,path/4,path/2,dir_edge/2]
	   Cost of heads: 70.82892 bits
	   Cost of bodies: 96.99688 bits
	   Cost of vars: 84.90644 bits
	Probabilistic cost: 120.49702 bits
	Cost of 8 examples: 32.88755 bits


==> examples/resultprob1.orig.txt <==
Program prob.pl readed as module prob
Module with values of probability in some clauses
%  Discontiguous definition of examples_prob:(#)/2.
%  Discontiguous definition of examples_prob:path/2.
Example file examples.prob.pl readed as module examples_prob
Normalizing probability of dir_edge/2 dividing by 4.80000
There are 1 clauses of path/2 that will have a prob of 1.00000
There are 2 clauses of path/4 that will have a prob of 0.50000
There are 2 clauses of edge/2 that will have a prob of 0.50000
There are 2 clauses of absent/2 that will have a prob of 0.50000
#1 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:25.06996
	0.18750 :: dir_edge(1,2).
#2 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:6.92797
	0.16667 :: dir_edge(2,3).
#3 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:8.76795
	0.12500 :: dir_edge(3,4).
#4 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:23.53082
	0.14583 :: dir_edge(1,6).
#5 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:15.28722
	0.10417 :: dir_edge(2,6).
#6 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:9.82670
	0.08333 :: dir_edge(6,5).
#7 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:23.53082
	0.14583 :: dir_edge(5,3).
#8 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000
	0.04167 :: dir_edge(5,4).
#9 rule cost: Head:2.00000 Body:11.16239 Vars:11.66178
	1.00000 :: path(A,B):-path(A,B,[A],C).
#10 rule cost: Head:4.00000 Body:11.48432 Vars:8.53916 RuleProb:2.51854
	0.50000 :: path(A,A,B,B).
#11 rule cost: Head:4.00000 Body:27.94677 Vars:38.46485
	0.50000 :: path(A,B,C,D):-A \== B,edge(A,E),absent(E,C),path(E,B,[E|C],D).
#12 rule cost: Head:2.00000 Body:6.84046 Vars:5.80735 RuleProb:2.51854
	0.50000 :: edge(A,B):-dir_edge(B,A).
#13 rule cost: Head:2.00000 Body:6.84046 Vars:5.80735
	0.50000 :: edge(A,B):-dir_edge(A,B).
#14 rule cost: Head:2.00000 Body:8.16239 Vars:1.00000 RuleProb:2.51854
	0.50000 :: absent(A, [] ).
#15 rule cost: Head:4.00000 Body:12.41180 Vars:13.62594
	0.50000 :: absent(A,[B|C]):-A \= B,absent(A,C).
5 predicates (np): [absent/2,edge/2,path/4,path/2,dir_edge/2]
0 function symbols: []
 
Estimate the probabilities of the predicates
 dir_edge/2 --> prob:1.00000 paths:8
   dir_edge(5,4). (prob:0.04167)
   dir_edge(5,3). (prob:0.14583)
   dir_edge(6,5). (prob:0.08333)
   dir_edge(2,6). (prob:0.10417)
   dir_edge(1,6). (prob:0.14583)
   dir_edge(3,4). (prob:0.12500)
   dir_edge(2,3). (prob:0.16667)
   dir_edge(1,2). (prob:0.18750)
 path/2 --> prob:0.56250 paths:1
   path(_182234,_182235):-path(_182234,_182235,[_182234],_182242). (prob:0.56250)
       path(_182284,_182285,[_182284],_182287):-_182284\==_182285,edge(_182284,_182303),absent(_182303,[_182284]),path(_182303,_182285,[_182303,_182284],_182287). (prob:0.06250)
           absent(_182361,[_182363]):-_182361\=_182363,absent(_182361,[]). (prob:0.50000)
           edge(_182417,_182418):-dir_edge(_182417,_182418). (prob:0.50000)
               dir_edge(5,4). (prob:0.04167)
               dir_edge(5,3). (prob:0.14583)
               dir_edge(6,5). (prob:0.08333)
               dir_edge(2,6). (prob:0.10417)
               dir_edge(1,6). (prob:0.14583)
               dir_edge(3,4). (prob:0.12500)
               dir_edge(2,3). (prob:0.16667)
               dir_edge(1,2). (prob:0.18750)
           edge(_182854,_182855):-dir_edge(_182855,_182854). (prob:0.50000)
               dir_edge(5,4). (prob:0.04167)
               dir_edge(5,3). (prob:0.14583)
               dir_edge(6,5). (prob:0.08333)
               dir_edge(2,6). (prob:0.10417)
               dir_edge(1,6). (prob:0.14583)
               dir_edge(3,4). (prob:0.12500)
               dir_edge(2,3). (prob:0.16667)
               dir_edge(1,2). (prob:0.18750)
       path(_183372,_183372,[_183372],[_183372]). (prob:0.50000 freeVars:2)
 path/4 --> prob:0.62500 paths:2
   path(_183504,_183505,_183506,_183507):-_183504\==_183505,edge(_183504,_183521),absent(_183521,_183506),path(_183521,_183505,[_183521|_183506],_183507). (prob:0.12500)
       absent(_183597,[_183599|_183600]):-_183597\=_183599,absent(_183597,_183600). (prob:0.50000)
       absent(_183675,[]). (prob:0.50000 freeVars:1)
       edge(_183743,_183744):-dir_edge(_183743,_183744). (prob:0.50000)
           dir_edge(5,4). (prob:0.04167)
           dir_edge(5,3). (prob:0.14583)
           dir_edge(6,5). (prob:0.08333)
           dir_edge(2,6). (prob:0.10417)
           dir_edge(1,6). (prob:0.14583)
           dir_edge(3,4). (prob:0.12500)
           dir_edge(2,3). (prob:0.16667)
           dir_edge(1,2). (prob:0.18750)
       edge(_184387,_184388):-dir_edge(_184388,_184387). (prob:0.50000)
           dir_edge(5,4). (prob:0.04167)
           dir_edge(5,3). (prob:0.14583)
           dir_edge(6,5). (prob:0.08333)
           dir_edge(2,6). (prob:0.10417)
           dir_edge(1,6). (prob:0.14583)
           dir_edge(3,4). (prob:0.12500)
           dir_edge(2,3). (prob:0.16667)
           dir_edge(1,2). (prob:0.18750)
   path(_185112,_185112,_185114,_185114). (prob:0.50000 freeVars:2)
 edge/2 --> prob:1.00000 paths:2
   edge(_185286,_185287):-dir_edge(_185286,_185287). (prob:0.50000)
       dir_edge(5,4). (prob:0.04167)
       dir_edge(5,3). (prob:0.14583)
       dir_edge(6,5). (prob:0.08333)
       dir_edge(2,6). (prob:0.10417)
       dir_edge(1,6). (prob:0.14583)
       dir_edge(3,4). (prob:0.12500)
       dir_edge(2,3). (prob:0.16667)
       dir_edge(1,2). (prob:0.18750)
   edge(_186110,_186111):-dir_edge(_186111,_186110). (prob:0.50000)
       dir_edge(5,4). (prob:0.04167)
       dir_edge(5,3). (prob:0.14583)
       dir_edge(6,5). (prob:0.08333)
       dir_edge(2,6). (prob:0.10417)
       dir_edge(1,6). (prob:0.14583)
       dir_edge(3,4). (prob:0.12500)
       dir_edge(2,3). (prob:0.16667)
       dir_edge(1,2). (prob:0.18750)
 absent/2 --> prob:1.00000 paths:2
   absent(_187119,[_187121|_187122]):-_187119\=_187121,absent(_187119,_187122). (prob:0.50000)
   absent(_187238,[]). (prob:0.50000 freeVars:1)

Estimate the probabilities of the examples (Np=5) 
example path(1,2): times=1 probability=0.00593
   path(1,2):-path(1,2,[1],_235704). (prob:0.01667)
      1 freeVars at right in path(1,2,[1],_235742) [*0.01667]
   path(1,2,[1],_235779):-1\==2,edge(1,_235795),absent(_235795,[1]),path(_235795,2,[_235795,1],_235779). (prob:0.01042)
       absent(_235845,[1]):-_235845\=1,absent(_235845,[]). (prob:0.50000)
       edge(1,_235894):-dir_edge(1,_235894). (prob:0.16667)
           dir_edge(1,6). (prob:0.14583)
           dir_edge(1,2). (prob:0.18750)
       edge(1,_236010):-dir_edge(_236010,1). (prob:0.00000)
example path(5,3): times=1 probability=0.00481
   path(5,3):-path(5,3,[5],_236097). (prob:0.01354)
      1 freeVars at right in path(5,3,[5],_236144) [*0.01354]
   path(5,3,[5],_236190):-5\==3,edge(5,_236206),absent(_236206,[5]),path(_236206,3,[_236206,5],_236190). (prob:0.00846)
       absent(_236265,[5]):-_236265\=5,absent(_236265,[]). (prob:0.50000)
       edge(5,_236323):-dir_edge(5,_236323). (prob:0.09375)
           dir_edge(5,4). (prob:0.04167)
           dir_edge(5,3). (prob:0.14583)
       edge(5,_236466):-dir_edge(_236466,5). (prob:0.04167)
           dir_edge(6,5). (prob:0.08333)
example path(2,3): times=2 probability=0.00815
   path(2,3):-path(2,3,[2],_236625). (prob:0.02292)
      1 freeVars at right in path(2,3,[2],_236682) [*0.02292]
   path(2,3,[2],_236738):-2\==3,edge(2,_236754),absent(_236754,[2]),path(_236754,3,[_236754,2],_236738). (prob:0.01432)
       absent(_236823,[2]):-_236823\=2,absent(_236823,[]). (prob:0.50000)
       edge(2,_236891):-dir_edge(2,_236891). (prob:0.13542)
           dir_edge(2,6). (prob:0.10417)
           dir_edge(2,3). (prob:0.16667)
       edge(2,_237064):-dir_edge(_237064,2). (prob:0.09375)
           dir_edge(1,2). (prob:0.18750)
example path(1,5): times=1 probability=0.00593
   path(1,5):-path(1,5,[1],_237253). (prob:0.01667)
      1 freeVars at right in path(1,5,[1],_237320) [*0.01667]
   path(1,5,[1],_237386):-1\==5,edge(1,_237402),absent(_237402,[1]),path(_237402,5,[_237402,1],_237386). (prob:0.01042)
       absent(_237481,[1]):-_237481\=1,absent(_237481,[]). (prob:0.50000)
       edge(1,_237559):-dir_edge(1,_237559). (prob:0.16667)
           dir_edge(1,6). (prob:0.14583)
           dir_edge(1,2). (prob:0.18750)
       edge(1,_237762):-dir_edge(_237762,1). (prob:0.00000)
example path(1,3): times=3 probability=0.00593
   path(1,3):-path(1,3,[1],_237907). (prob:0.01667)
      1 freeVars at right in path(1,3,[1],_237983) [*0.01667]
   path(1,3,[1],_238058):-1\==3,edge(1,_238074),absent(_238074,[1]),path(_238074,3,[_238074,1],_238058). (prob:0.01042)
       absent(_238162,[1]):-_238162\=1,absent(_238162,[]). (prob:0.50000)
       edge(1,_238249):-dir_edge(1,_238249). (prob:0.16667)
           dir_edge(1,6). (prob:0.14583)
           dir_edge(1,2). (prob:0.18750)
       edge(1,_238479):-dir_edge(_238479,1). (prob:0.00000)
Cost of this 8 examples is 32.88755

prob.pl + examples:examples.prob.pl 
   Total cost: 437.96895 bits
	Cost of program: 284.58437 bits
	   Cost of 15 rules: 8.36673 bits
	   Cost of lexicon: 23.48541 bits
		of  5 predicates [absent/2,edge/2,path/4,path/2,dir_edge/2]
	   Cost of heads: 70.82892 bits
	   Cost of bodies: 96.99688 bits
	   Cost of vars: 84.90644 bits
	Probabilistic cost: 120.49702 bits
	Cost of 8 examples: 32.88755 bits



==> examples/resultprob1.txt <==
Program prob.pl readed as module prob
Module with values of probability in some clauses
%  Discontiguous definition of examples_prob:(#)/2.
%  Discontiguous definition of examples_prob:path/2.
Example file examples.prob.pl readed as module examples_prob
Normalizing probability of dir_edge/2 dividing by 4.80000
There are 1 clauses of path/2 that will have a prob of 1.00000
There are 2 clauses of path/4 that will have a prob of 0.50000
There are 2 clauses of edge/2 that will have a prob of 0.50000
There are 2 clauses of absent/2 that will have a prob of 0.50000
#1 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:25.06996
	0.18750 :: dir_edge(1,2).
#2 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:6.92797
	0.16667 :: dir_edge(2,3).
#3 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:8.76795
	0.12500 :: dir_edge(3,4).
#4 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:23.53082
	0.14583 :: dir_edge(1,6).
#5 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:15.28722
	0.10417 :: dir_edge(2,6).
#6 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:9.82670
	0.08333 :: dir_edge(6,5).
#7 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000 RuleProb:23.53082
	0.14583 :: dir_edge(5,3).
#8 rule cost: Head:2.00000 Body:1.51854 Vars:0.00000
	0.04167 :: dir_edge(5,4).
#9 rule cost: Head:2.00000 Body:11.16239 Vars:11.66178
	1.00000 :: path(A,B):-path(A,B,[A],C).
#10 rule cost: Head:4.00000 Body:11.48432 Vars:8.53916 RuleProb:2.51854
	0.50000 :: path(A,A,B,B).
#11 rule cost: Head:4.00000 Body:27.94677 Vars:38.46485
	0.50000 :: path(A,B,C,D):-A \== B,edge(A,E),absent(E,C),path(E,B,[E|C],D).
#12 rule cost: Head:2.00000 Body:6.84046 Vars:5.80735 RuleProb:2.51854
	0.50000 :: edge(A,B):-dir_edge(B,A).
#13 rule cost: Head:2.00000 Body:6.84046 Vars:5.80735
	0.50000 :: edge(A,B):-dir_edge(A,B).
#14 rule cost: Head:2.00000 Body:8.16239 Vars:1.00000 RuleProb:2.51854
	0.50000 :: absent(A, [] ).
#15 rule cost: Head:4.00000 Body:12.41180 Vars:13.62594
	0.50000 :: absent(A,[B|C]):-A \= B,absent(A,C).
5 predicates (np): [absent/2,edge/2,path/4,path/2,dir_edge/2]
0 function symbols: []
 
Estimate the probabilities of the predicates
 dir_edge/2 --> prob:1.00000 paths:8
   dir_edge(5,4). (prob:0.04167)
   dir_edge(5,3). (prob:0.14583)
   dir_edge(6,5). (prob:0.08333)
   dir_edge(2,6). (prob:0.10417)
   dir_edge(1,6). (prob:0.14583)
   dir_edge(3,4). (prob:0.12500)
   dir_edge(2,3). (prob:0.16667)
   dir_edge(1,2). (prob:0.18750)
 path/2 --> prob:0.56250 paths:1
   path(_182234,_182235):-path(_182234,_182235,[_182234],_182242). (prob:0.56250)
       path(_182284,_182285,[_182284],_182287):-_182284\==_182285,edge(_182284,_182303),absent(_182303,[_182284]),path(_182303,_182285,[_182303,_182284],_182287). (prob:0.06250)
           absent(_182361,[_182363]):-_182361\=_182363,absent(_182361,[]). (prob:0.50000)
           edge(_182417,_182418):-dir_edge(_182417,_182418). (prob:0.50000)
               dir_edge(5,4). (prob:0.04167)
               dir_edge(5,3). (prob:0.14583)
               dir_edge(6,5). (prob:0.08333)
               dir_edge(2,6). (prob:0.10417)
               dir_edge(1,6). (prob:0.14583)
               dir_edge(3,4). (prob:0.12500)
               dir_edge(2,3). (prob:0.16667)
               dir_edge(1,2). (prob:0.18750)
           edge(_182854,_182855):-dir_edge(_182855,_182854). (prob:0.50000)
               dir_edge(5,4). (prob:0.04167)
               dir_edge(5,3). (prob:0.14583)
               dir_edge(6,5). (prob:0.08333)
               dir_edge(2,6). (prob:0.10417)
               dir_edge(1,6). (prob:0.14583)
               dir_edge(3,4). (prob:0.12500)
               dir_edge(2,3). (prob:0.16667)
               dir_edge(1,2). (prob:0.18750)
       path(_183372,_183372,[_183372],[_183372]). (prob:0.50000 freeVars:2)
 path/4 --> prob:0.62500 paths:2
   path(_183504,_183505,_183506,_183507):-_183504\==_183505,edge(_183504,_183521),absent(_183521,_183506),path(_183521,_183505,[_183521|_183506],_183507). (prob:0.12500)
       absent(_183597,[_183599|_183600]):-_183597\=_183599,absent(_183597,_183600). (prob:0.50000)
       absent(_183675,[]). (prob:0.50000 freeVars:1)
       edge(_183743,_183744):-dir_edge(_183743,_183744). (prob:0.50000)
           dir_edge(5,4). (prob:0.04167)
           dir_edge(5,3). (prob:0.14583)
           dir_edge(6,5). (prob:0.08333)
           dir_edge(2,6). (prob:0.10417)
           dir_edge(1,6). (prob:0.14583)
           dir_edge(3,4). (prob:0.12500)
           dir_edge(2,3). (prob:0.16667)
           dir_edge(1,2). (prob:0.18750)
       edge(_184387,_184388):-dir_edge(_184388,_184387). (prob:0.50000)
           dir_edge(5,4). (prob:0.04167)
           dir_edge(5,3). (prob:0.14583)
           dir_edge(6,5). (prob:0.08333)
           dir_edge(2,6). (prob:0.10417)
           dir_edge(1,6). (prob:0.14583)
           dir_edge(3,4). (prob:0.12500)
           dir_edge(2,3). (prob:0.16667)
           dir_edge(1,2). (prob:0.18750)
   path(_185112,_185112,_185114,_185114). (prob:0.50000 freeVars:2)
 edge/2 --> prob:1.00000 paths:2
   edge(_185286,_185287):-dir_edge(_185286,_185287). (prob:0.50000)
       dir_edge(5,4). (prob:0.04167)
       dir_edge(5,3). (prob:0.14583)
       dir_edge(6,5). (prob:0.08333)
       dir_edge(2,6). (prob:0.10417)
       dir_edge(1,6). (prob:0.14583)
       dir_edge(3,4). (prob:0.12500)
       dir_edge(2,3). (prob:0.16667)
       dir_edge(1,2). (prob:0.18750)
   edge(_186110,_186111):-dir_edge(_186111,_186110). (prob:0.50000)
       dir_edge(5,4). (prob:0.04167)
       dir_edge(5,3). (prob:0.14583)
       dir_edge(6,5). (prob:0.08333)
       dir_edge(2,6). (prob:0.10417)
       dir_edge(1,6). (prob:0.14583)
       dir_edge(3,4). (prob:0.12500)
       dir_edge(2,3). (prob:0.16667)
       dir_edge(1,2). (prob:0.18750)
 absent/2 --> prob:1.00000 paths:2
   absent(_187119,[_187121|_187122]):-_187119\=_187121,absent(_187119,_187122). (prob:0.50000)
   absent(_187238,[]). (prob:0.50000 freeVars:1)

Estimate the probabilities of the examples (Np=5) 
example path(1,2): times=1 probability=0.00593
   path(1,2):-path(1,2,[1],_235704). (prob:0.01667)
      1 freeVars at right in path(1,2,[1],_235742) [*0.01667]
   path(1,2,[1],_235779):-1\==2,edge(1,_235795),absent(_235795,[1]),path(_235795,2,[_235795,1],_235779). (prob:0.01042)
       absent(_235845,[1]):-_235845\=1,absent(_235845,[]). (prob:0.50000)
       edge(1,_235894):-dir_edge(1,_235894). (prob:0.16667)
           dir_edge(1,6). (prob:0.14583)
           dir_edge(1,2). (prob:0.18750)
       edge(1,_236010):-dir_edge(_236010,1). (prob:0.00000)
example path(5,3): times=1 probability=0.00481
   path(5,3):-path(5,3,[5],_236097). (prob:0.01354)
      1 freeVars at right in path(5,3,[5],_236144) [*0.01354]
   path(5,3,[5],_236190):-5\==3,edge(5,_236206),absent(_236206,[5]),path(_236206,3,[_236206,5],_236190). (prob:0.00846)
       absent(_236265,[5]):-_236265\=5,absent(_236265,[]). (prob:0.50000)
       edge(5,_236323):-dir_edge(5,_236323). (prob:0.09375)
           dir_edge(5,4). (prob:0.04167)
           dir_edge(5,3). (prob:0.14583)
       edge(5,_236466):-dir_edge(_236466,5). (prob:0.04167)
           dir_edge(6,5). (prob:0.08333)
example path(2,3): times=2 probability=0.00815
   path(2,3):-path(2,3,[2],_236625). (prob:0.02292)
      1 freeVars at right in path(2,3,[2],_236682) [*0.02292]
   path(2,3,[2],_236738):-2\==3,edge(2,_236754),absent(_236754,[2]),path(_236754,3,[_236754,2],_236738). (prob:0.01432)
       absent(_236823,[2]):-_236823\=2,absent(_236823,[]). (prob:0.50000)
       edge(2,_236891):-dir_edge(2,_236891). (prob:0.13542)
           dir_edge(2,6). (prob:0.10417)
           dir_edge(2,3). (prob:0.16667)
       edge(2,_237064):-dir_edge(_237064,2). (prob:0.09375)
           dir_edge(1,2). (prob:0.18750)
example path(1,5): times=1 probability=0.00593
   path(1,5):-path(1,5,[1],_237253). (prob:0.01667)
      1 freeVars at right in path(1,5,[1],_237320) [*0.01667]
   path(1,5,[1],_237386):-1\==5,edge(1,_237402),absent(_237402,[1]),path(_237402,5,[_237402,1],_237386). (prob:0.01042)
       absent(_237481,[1]):-_237481\=1,absent(_237481,[]). (prob:0.50000)
       edge(1,_237559):-dir_edge(1,_237559). (prob:0.16667)
           dir_edge(1,6). (prob:0.14583)
           dir_edge(1,2). (prob:0.18750)
       edge(1,_237762):-dir_edge(_237762,1). (prob:0.00000)
example path(1,3): times=3 probability=0.00593
   path(1,3):-path(1,3,[1],_237907). (prob:0.01667)
      1 freeVars at right in path(1,3,[1],_237983) [*0.01667]
   path(1,3,[1],_238058):-1\==3,edge(1,_238074),absent(_238074,[1]),path(_238074,3,[_238074,1],_238058). (prob:0.01042)
       absent(_238162,[1]):-_238162\=1,absent(_238162,[]). (prob:0.50000)
       edge(1,_238249):-dir_edge(1,_238249). (prob:0.16667)
           dir_edge(1,6). (prob:0.14583)
           dir_edge(1,2). (prob:0.18750)
       edge(1,_238479):-dir_edge(_238479,1). (prob:0.00000)
Cost of this 8 examples is 32.88755

prob.pl + examples:examples.prob.pl 
   Total cost: 437.96895 bits
	Cost of program: 284.58437 bits
	   Cost of 15 rules: 8.36673 bits
	   Cost of lexicon: 23.48541 bits
		of  5 predicates [absent/2,edge/2,path/4,path/2,dir_edge/2]
	   Cost of heads: 70.82892 bits
	   Cost of bodies: 96.99688 bits
	   Cost of vars: 84.90644 bits
	Probabilistic cost: 120.49702 bits
	Cost of 8 examples: 32.88755 bits



==> examples/results.tsp.txt <==
tesis/examples/1tsp.pl + examples:tesis/examples/examples.tsp.pl + KnowledgeBase
   Total cost: 6634.58412 bits
	Cost of program: 1053.16252 bits
	   Cost of 20 rules: 9.13940 bits
	   Cost of lexicon: 46.72139 bits
		of  16 predicates [heval/2,hgenerate/3,feasible/1,update/3,filter/2,generate/2,goal/1,boundary/1,eval/2,solution/2,search_step/2,search_loop/1,goal/2,search_loop/2,tsp/3,road/3]
		and 28 function symbols [aberdeen/0,aberystwyth/0,birmingham/0,brighton/0,bristol/0,cambridge/0,cardiff/0,carlisle/0,dover/0,edinburgh/0,exeter/0,glasgow/0,hull/0,initialize/1,last/2,leeds/0,liverpool/0,london/0,manchester/0,newcastle/0,nottingham/0,oxford/0,penzance/0,portsmouth/0,sheffield/0,solution/1,swansea/0,york/0]
	   Cost of heads: 267.37652 bits
	   Cost of bodies: 397.57790 bits
	   Cost of vars: 332.34730 bits
	Cost of 1 examples: 6.51854 bits
	Cost of knowledge base: 5574.90307 bits
---
tesis/examples/2tsp.pl + examples:tesis/examples/examples.tsp.pl + KnowledgeBase
   Total cost: 6857.49027 bits
	Cost of program: 1276.48370 bits
	   Cost of 17 rules: 8.69141 bits
	   Cost of lexicon: 67.48954 bits
		of  12 predicates [tsp/3,loadData/2,tsp1/6,ham/6,shorterRouteExists/5,route1/5,route/5,way/4,alltown/2,ribsmember/2,townsmember/2,road/3]
		and 32 function symbols [aberdeen/0,aberystwyth/0,birmingham/0,brighton/0,bristol/0,cambridge/0,cardiff/0,carlisle/0,dover/0,edinburgh/0,exeter/0,glasgow/0,hull/0,leeds/0,library/1,liverpool/0,london/0,manchester/0,n2tsp/0,n2tsp_road/3,newcastle/0,nottingham/0,ord_union/3,ordsets/0,oxford/0,penzance/0,portsmouth/0,road/2,sheffield/0,swansea/0,tsp/6,york/0]
	   Cost of heads: 217.94436 bits
	   Cost of bodies: 449.17086 bits
	   Cost of vars: 533.18753 bits
	Cost of 1 examples: 6.10350 bits
	Cost of knowledge base: 5574.90307 bits


tesis/examples/3tsp.pl + examples:tesis/examples/examples.tsp.pl + KnowledgeBase
   Total cost: 6589.32770 bits
	Cost of program: 1008.90610 bits
	   Cost of 11 rules: 7.60889 bits
	   Cost of lexicon: 57.37594 bits
		of  8 predicates [tsp/3,loadData/2,visit_all/7,route/4,min0/3,min/2,tsp1/4,road/3]
		and 33 function symbols [aberdeen/0,aberystwyth/0,birmingham/0,brighton/0,bristol/0,cambridge/0,cardiff/0,carlisle/0,dover/0,edinburgh/0,exeter/0,glasgow/0,hull/0,leeds/0,library/1,lists/0,liverpool/0,london/0,manchester/0,member/2,n3tsp/0,n3tsp_road/3,newcastle/0,nottingham/0,ord_union/3,ordsets/0,oxford/0,penzance/0,portsmouth/0,select/3,sheffield/0,swansea/0,york/0]
	   Cost of heads: 130.39955 bits
	   Cost of bodies: 416.67820 bits
	   Cost of vars: 396.84351 bits
	Cost of 1 examples: 5.51854 bits
	Cost of knowledge base: 5574.90307 bits


tesis/examples/5tsp.pl 
   Total cost: 4064.60174 bits														
	Cost of program: 4064.60174 bits
	   Cost of 49 rules: 11.33396 bits
	   Cost of lexicon: 85.34077 bits
		of  28 predicates [perm_rand_1/4,member_rand_1/4,distance_1/5,dist/3,worse/3,worst_1/3,best_1/3,subst/4,better/3,member_rand/3,select_1/5,efface/3,worst/2,union/3,prefix_n/3,rand_int/2,select/4,distance/2,perm_rand/2,best/2,mutation/5,crossover/4,integers_towns/2,tsp_1/0,population/3,towns_integers/2,tsp/7,tsp/3]
		and 18 function symbols [args/7,c/2,c/3,e/0,e/3,library/1,member/2,n5tsp/0,n5tsp_args/7,n5tsp_road/3,ord_union/3,random/0,random/1,reverse/2,road/3,town/0,town/2,tsp_1/0]
	   Cost of heads: 617.69724 bits
	   Cost of bodies: 1898.97812 bits
	   Cost of vars: 1451.25164 bits



tesis/examples/6tsp.pl 
   Total cost: 776.98976 bits
	Cost of program: 776.98976 bits
	   Cost of 12 rules: 7.82670 bits
	   Cost of lexicon: 51.96495 bits
		of  6 predicates [loadData/1,distance/3,route_1/6,route/3,retract_all/1,tsp/3]
		and 12 function symbols [bestroute/1,delete/3,library/1,lists/0,n6tsp/0,n6tsp_bestroute/1,n6tsp_road/3,ord_union/3,ordsets/0,r/2,road/2,road/3]
	   Cost of heads: 84.94436 bits
	   Cost of bodies: 369.45165 bits
	   Cost of vars: 262.80210 bits






==> examples/tsp.sources/1.simplified-travelling-salesman-in-prolog.txt <==
Stack Exchange
log in
</users/login?returnurl=%2fquestions%2f8318293%2fsimplified-travelling-salesman-in-prolog>
| careers <http://careers.stackoverflow.com> | chat
<http://chat.stackoverflow.com> | meta <http://meta.stackoverflow.com> |
about </about> | faq </faq>


Stack Overflow </>

  * Questions </questions>
  * Tags </tags>
  * Users </users>
  * Badges </badges>
  * Unanswered </unanswered>

  * Ask Question </questions/ask>


  Simplified Travelling Salesman in Prolog
  </questions/8318293/simplified-travelling-salesman-in-prolog>

up vote 3 down vote favorite <#>
**
share [g+] share [fb] share [tw]
	

I've looked through the similar questions but can't find anything that's
relevant to my problem. I'm struggling to find an algorithm or set of
'loops' that will find a path from CityA to CityB, using a database of
distance(City1,City2,Distance) facts. What I've managed to do so far is
below, but it always backtracks at write(X),and then completes with the
final iteration, which is what I want it to do but only to a certain extent.

For example, I don't want it to print out any city names that are dead
ends, or to use the final iteration. I want it to basically make a path
from CityA to CityB, writing the name of the cities it goes to on the path.

I hope somebody can help me!

|all_possible_paths(CityA,CityB):-write(CityA),nl,loop_process(CityA,CityB).
loop_process(CityA,CityB):-CityA==CityB.
loop_process(CityA,CityB):-CityA\==CityB,distance(CityA,X,_),write(X),nl,loop_process(X,CityB).
|

prolog </questions/tagged/prolog> backtracking
</questions/tagged/backtracking> traveling-salesman
</questions/tagged/traveling-salesman>
link </q/8318293>|improve this question </posts/8318293/edit>
	
asked Nov 29 '11 at 21:57
</users/1072252/g-a-kilby>
g.a.kilby </users/1072252/g-a-kilby>
182

	
	

feedback


    3 Answers

active
</questions/8318293/simplified-travelling-salesman-in-prolog?answertab=active#tab-top>
oldest
</questions/8318293/simplified-travelling-salesman-in-prolog?answertab=oldest#tab-top>
votes
</questions/8318293/simplified-travelling-salesman-in-prolog?answertab=votes#tab-top>

up vote 1 down vote accepted
	

I tried to demonstrate how you can achieve what you're working on so
that you can understand better how it works. So since your OP wasn't
very complete, I took some liberties ! Here are the facts I'm working with :

|road(birmingham,bristol, 9).
road(london,birmingham, 3).
road(london,bristol, 6).
road(london,plymouth, 5).
road(plymouth,london, 5).
road(portsmouth,london, 4).
road(portsmouth,plymouth, 8).
|

Here is the predicate we will call to find our paths, *get_road/4*. It
basically calls the working predicate, that has two accumulators (one
for the points already visited and one for the distance we went through).

|get_road(Start, End, Visited, Result) :-
    get_road(Start, End, [Start], 0, Visited, Result).
|

Here is the working predicate,
*get_road/6* : get_road(+Start, +End, +Waypoints, +DistanceAcc,
-Visited, -TotalDistance) :
The first clause tells that if there is a road between our first point
and our last point, we can end here.

|get_road(Start, End, Waypoints, DistanceAcc, Visited, TotalDistance) :-
    road(Start, End, Distance),
    reverse([End|Waypoints], Visited),
    TotalDistance is DistanceAcc + Distance.
|

The second clause tells that if there is a road between our first point
and an intermediate point, we can take it and then solve
get_road(intermediate, end).

|get_road(Start, End, Waypoints, DistanceAcc, Visited, TotalDistance) :-
    road(Start, Waypoint, Distance),
    \+ member(Waypoint, Waypoints),
    NewDistanceAcc is DistanceAcc + Distance,
    get_road(Waypoint, End, [Waypoint|Waypoints], NewDistanceAcc, Visited, TotalDistance).
|

Usage is as follows :

|?- get_road(portsmouth, plymouth, Visited, Distance).
|

And yields :

|Visited = [portsmouth, plymouth],
Distance = 8 ;
Visited = [portsmouth, london, plymouth],
Distance = 9 ;
Visited = [portsmouth, plymouth, london, plymouth],
Distance = 18 ;
false.
|

I hope it will be helpful to you.

link </a/8318946>|improve this answer </posts/8318946/edit>
	
answered Nov 29 '11 at 22:57
</users/1027951/mog>
Mog </users/1027951/mog>
2,8551222

	
	
You sir, have gone above and beyond the call of duty! This is
incredible, it is perfect and it actually makes sense! Sorry I'm such a
dummy, I'm really new to prolog and while quite a lot of it has come
very naturally I've really struggled with this task. Thank you so much
so so sooooo much :] – g.a.kilby </users/1072252/g-a-kilby> Nov 29 '11
at 23:17 <#comment10253824_8318946>
	
do not hesitate to post further questions if you struggle again to
understand this code, I or others will answer them in comments :) – Mog
</users/1027951/mog> Nov 29 '11 at 23:23 <#comment10253883_8318946>

feedback

up vote 2 down vote
	

Please separate the pure part from the impure (I/O, like |write/1|,
|nl/0| but also |(==)/2| and |(\==)/2|). As long as they are entirely
interlaced with your pure code you cannot expect much.

Probably you want a relation between a starting point, an end point and
a path in between.

Should that path be acyclic or do you permit cycles?

To ensure that an element |X| does not occur in a list |Xs| use the goal
|maplist(dif(X),Xs).| You do not need any further auxiliary predicates
to make this a nice relation!

link </a/8318813>|improve this answer </posts/8318813/edit>
	
edited Nov 30 '11 at 14:37 </posts/8318813/revisions>

	
answered Nov 29 '11 at 22:43
</users/772868/false>
false </users/772868/false>
3,015319

	
	
Once a city has been used, it cannot be used again in the same path. So,
acyclic. Also what do you mean by pure and impure? – g.a.kilby
</users/1072252/g-a-kilby> Nov 29 '11 at 22:52 <#comment10253435_8318813>
	
I added an explanation above. – false </users/772868/false> Nov 29 '11
at 23:04 <#comment10253623_8318813>
	
thank you for your help! :] – g.a.kilby </users/1072252/g-a-kilby> Nov
29 '11 at 23:18 <#comment10253826_8318813>

feedback

up vote 1 down vote
	

You should return a successful list as an Out variable in
all_possible_paths. Then write out that list. Don't do both in the same
procedure.

link </a/8318464>|improve this answer </posts/8318464/edit>
	
answered Nov 29 '11 at 22:10
</users/124800/projectshave>
projectshave </users/124800/projectshave>
360312

	
	
thank you for your help :] – g.a.kilby </users/1072252/g-a-kilby> Nov 29
'11 at 23:19 <#comment10253840_8318464>

feedback


    Your Answer

  *
  *
  *
  *
  *
  *
  *
  *
  *
  *
  *
  *
  *
  *
*

 
draft saved
draft discarded
log in
</users/login?returnurl=%2fquestions%2f8318293%2fsimplified-travelling-salesman-in-prolog>
	
or
	
Name
Email required, but never shown
Home Page

discard <#>


    Not the answer you're looking for? Browse other questions tagged
    prolog </questions/tagged/prolog> backtracking
    </questions/tagged/backtracking> traveling-salesman
    </questions/tagged/traveling-salesman> or ask your own question
    </questions/ask>.


        Hello World!

This is a collaboratively edited question and answer site for
*professional and enthusiast programmers*. It's 100% free, no
registration required.

about » </about?mnu=1>   faq » </faq?mnu=1>

tagged

prolog </questions/tagged/prolog> × 1635
backtracking </questions/tagged/backtracking> × 133
traveling-salesman </questions/tagged/traveling-salesman> × 86

asked

	

*5 months ago*

viewed

	

*358 times*

active

	

*5 months ago <?lastactivity>*

Get the *weekly newsletter!*

  * Top questions and answers
  * Important announcements
  * Unanswered questions

see an example newsletter
<http://stackexchange.com/newsletters/newsletter?site=stackoverflow.com>


        Linked

Prolog - adding to a list recursively
</questions/8555285/prolog-adding-to-a-list-recursively>


        Related

Travelling Salesman Problem Constraint Representation
</questions/2635561/travelling-salesman-problem-constraint-representation>
Prolog, fail and do not backtrack
</questions/2892393/prolog-fail-and-do-not-backtrack>
How to get the list of values during Prolog backtracking?
</questions/3939639/how-to-get-the-list-of-values-during-prolog-backtracking>

travelling salesman </questions/3980105/travelling-salesman>
Prolog Question - How to generate sublists of a given length
</questions/4094941/prolog-question-how-to-generate-sublists-of-a-given-length>

Prolog GNU - Univ operator? Explanation of it
</questions/4129484/prolog-gnu-univ-operator-explanation-of-it>
Solving the Travelling Salesman Problem in ruby (50+ locations)
</questions/4261412/solving-the-travelling-salesman-problem-in-ruby-50-locations>

Using A* to solve Travelling Salesman Problem
</questions/4453477/using-a-to-solve-travelling-salesman-problem>
Prolog Backtracking </questions/4567973/prolog-backtracking>
Travelling Salesman Problem
</questions/5003400/travelling-salesman-problem>
Travelling salesman with repeat nodes & dynamic weights
</questions/5280594/travelling-salesman-with-repeat-nodes-dynamic-weights>
Clonal Selection Algorithm to solve the traveling salesman problem
</questions/5616304/clonal-selection-algorithm-to-solve-the-traveling-salesman-problem>

Pattern matching problem with Prolog
</questions/5630633/pattern-matching-problem-with-prolog>
Travelling Salesman and Map/Reduce: Abandon Channel
</questions/6114120/travelling-salesman-and-map-reduce-abandon-channel>
How can I approach the Travelling Saleman Problem with multiple
salesman?
</questions/6234078/how-can-i-approach-the-travelling-saleman-problem-with-multiple-salesman>

Travelling Salesman with multiple salesmen?
</questions/6239148/travelling-salesman-with-multiple-salesmen>
Brute force travelling salesman problem
</questions/7252904/brute-force-travelling-salesman-problem>
Prolog - Getting element from a list of lists
</questions/7912783/prolog-getting-element-from-a-list-of-lists>
Recursion Problems in Prolog
</questions/8280172/recursion-problems-in-prolog>
Travelling Salesman : How could one preprocess a graph?
</questions/8744737/travelling-salesman-how-could-one-preprocess-a-graph>
Travelling Salesman Constructive Heuristics
</questions/8769428/travelling-salesman-constructive-heuristics>
Travelling salesman: Little's algorithm
</questions/9055067/travelling-salesman-littles-algorithm>
Prolog calls wrong rule. Does not backtrack correctly
</questions/9210621/prolog-calls-wrong-rule-does-not-backtrack-correctly>
Travelling salesman tips </questions/9462475/travelling-salesman-tips>
Fitness function in genetic algorithm for the travelling salesman
</questions/9649553/fitness-function-in-genetic-algorithm-for-the-travelling-salesman>

question feed </feeds/question/8318293>
about </about> | faq </faq> | blog <http://blog.stackexchange.com?blb=1>
| chat <http://chat.stackoverflow.com> | data
<http://data.stackexchange.com> | podcast
<http://blog.stackoverflow.com/category/podcasts/> | shop
<http://shop.stackexchange.com/> | legal
<http://stackexchange.com/legal> | advertising info
<http://engine.adzerk.net/redirect/0/2776/2751/0/4de3c60f719c4dfcb1a57531c7050090/0>
| mobile | *contact us <mailto:team@stackoverflow.com>* | *feedback
<http://meta.stackoverflow.com>*
■ stackoverflow.com <http://stackoverflow.com>  ■ api/apps
<http://stackapps.com>  ■ careers <http://careers.stackoverflow.com> 
■ serverfault.com <http://serverfault.com>  ■ superuser.com
<http://superuser.com>  ■ meta <http://meta.stackoverflow.com> 
■ area 51 <http://area51.stackexchange.com>  ■ webapps
<http://webapps.stackexchange.com>  ■ gaming
<http://gaming.stackexchange.com>  ■ ubuntu <http://askubuntu.com> 
■ webmasters <http://webmasters.stackexchange.com>  ■ cooking
<http://cooking.stackexchange.com>  ■ game development
<http://gamedev.stackexchange.com>  ■ math
<http://math.stackexchange.com>  ■ photography
<http://photo.stackexchange.com>  ■ stats
<http://stats.stackexchange.com>  ■ tex <http://tex.stackexchange.com> 
■ english <http://english.stackexchange.com>  ■ theoretical cs
<http://cstheory.stackexchange.com>  ■ programmers
<http://programmers.stackexchange.com>  ■ unix
<http://unix.stackexchange.com>  ■ apple
<http://apple.stackexchange.com>  ■ wordpress
<http://wordpress.stackexchange.com>  ■ physics
<http://physics.stackexchange.com>  ■ home improvement
<http://diy.stackexchange.com>  ■ gis <http://gis.stackexchange.com> 
■ electronics <http://electronics.stackexchange.com>  ■ android
<http://android.stackexchange.com>  ■ security
<http://security.stackexchange.com>  ■ bicycles
<http://bicycles.stackexchange.com>  ■ dba
<http://dba.stackexchange.com>  ■ drupal
<http://drupal.stackexchange.com>  ■ sharepoint
<http://sharepoint.stackexchange.com>  ■ scifi & fantasy
<http://scifi.stackexchange.com>  ■ user experience
<http://ux.stackexchange.com>  ■ skeptics
<http://skeptics.stackexchange.com>  ■ rpg
<http://rpg.stackexchange.com>  ■ judaism
<http://judaism.stackexchange.com> 
<http://www.peer1.com/stackoverflow>
<http://creativecommons.org/licenses/by-sa/3.0/>
rev 2012.5.11.2538
site design / logo © 2012 stack exchange inc; user contributions
licensed under cc-wiki <http://creativecommons.org/licenses/by-sa/3.0/>
with attribution required
<http://blog.stackoverflow.com/2009/06/attribution-required/>


==> examples/tsp.sources/2.travelling-salesman-problem-with-prolog.txt <==
skip to main <#main> | skip to sidebar <#sidebar>


  Developer's RoadMap To Success <http://andriybuday.blogspot.com.es/>

Are you developer? Are you going to succeed in your career? Get ready,
setup your goals, and follow this blog, which talks on different tech
stuff (mostly .NET) and stuff that you may need to know to become
successful.

  * HOME <http://andriybuday.blogspot.com.es/>
  * ABOUT ME <http://andriybuday.blogspot.com.es/p/about-me.html>
  * WHAT YOU CAN READ HERE
    <http://andriybuday.blogspot.com.es/p/what-can-you-read-here.html>
  * BOOK <http://andriybuday.blogspot.com.es/p/book.html>
  * DONATE <http://andriybuday.blogspot.com.es/p/donate.html>
  * ARCHIVE <http://andriybuday.blogspot.com.es/p/archive.html>

<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=PageList&widgetId=PageList1&action=editWidget&sectionId=crosscol>

This Blog
Linked From Here

This Blog
 
 
 
	 

Linked From Here
 
 
 
	

 


    Complete Archive

  * ►  <javascript:void(0)> 2012
    <http://andriybuday.blogspot.com.es/search?updated-min=2012-01-01T00:00:00%2B01:00&updated-max=2013-01-01T00:00:00%2B01:00&max-results=15>
    (15)
      o ►  <javascript:void(0)> May
        <http://andriybuday.blogspot.com.es/2012_05_01_archive.html> (1)
          + Book Review: “The Mythical Man-Month: Essays on So...
            <http://andriybuday.blogspot.com.es/2012/05/book-review-mythical-man-month-essays.html>
      o ►  <javascript:void(0)> April
        <http://andriybuday.blogspot.com.es/2012_04_01_archive.html> (4)
          + Існує die Frage of Language. Или нет?
            <http://andriybuday.blogspot.com.es/2012/04/die-frage-of-language.html>
          + 100% Code Coverage – real and good!
            <http://andriybuday.blogspot.com.es/2012/04/100-code-coverage-real-and-good.html>
          + WCF Session, Service Instance and Threads Allocati...
            <http://andriybuday.blogspot.com.es/2012/04/wcf-session-service-instance-and.html>
          + Book Review: “First Things First” and surrounding ...
            <http://andriybuday.blogspot.com.es/2012/04/book-review-first-things-first-and.html>
      o ►  <javascript:void(0)> March
        <http://andriybuday.blogspot.com.es/2012_03_01_archive.html> (4)
          + Autofac: resolve dependencies later in code & pass...
            <http://andriybuday.blogspot.com.es/2012/03/autofac-resolve-dependencies-later-in.html>
          + Working with FTP for the first time? Quick setup &...
            <http://andriybuday.blogspot.com.es/2012/03/working-with-ftp-for-first-time-quick.html>
          + Custom configuration: collection without “add” plu...
            <http://andriybuday.blogspot.com.es/2012/03/custom-configuration-collection-without.html>
          + WP7 update error 80070026
            <http://andriybuday.blogspot.com.es/2012/03/wp7-update-error-80070026.html>
      o ►  <javascript:void(0)> February
        <http://andriybuday.blogspot.com.es/2012_02_01_archive.html> (1)
          + My book on design patterns is released
            <http://andriybuday.blogspot.com.es/2012/02/my-book-on-design-patterns-is-released.html>
      o ►  <javascript:void(0)> January
        <http://andriybuday.blogspot.com.es/2012_01_01_archive.html> (5)
          + Book Review: “Silverlight 4 in Action”
            <http://andriybuday.blogspot.com.es/2012/01/book-review-silverlight-4-in-action.html>
          + Book Review: “Drive: The Surprising Truth About Wh...
            <http://andriybuday.blogspot.com.es/2012/01/book-review-drive-surprising-truth.html>
          + Book Review: “Steve Jobs”
            <http://andriybuday.blogspot.com.es/2012/01/book-review-steve-jobs.html>
          + Where Do You Want to Be In a Year?
            <http://andriybuday.blogspot.com.es/2012/01/where-do-you-want-to-be-in-year.html>
          + What I have done in 2011
            <http://andriybuday.blogspot.com.es/2012/01/what-i-have-done-in-2011.html>

  * ►  <javascript:void(0)> 2011
    <http://andriybuday.blogspot.com.es/search?updated-min=2011-01-01T00:00:00%2B01:00&updated-max=2012-01-01T00:00:00%2B01:00&max-results=41>
    (41)
      o ►  <javascript:void(0)> December
        <http://andriybuday.blogspot.com.es/2011_12_01_archive.html> (5)
          + Book Review: “Code complete”
            <http://andriybuday.blogspot.com.es/2011/12/book-review-code-complete.html>
          + Book Review: “Kama Sutra for speaker”
            <http://andriybuday.blogspot.com.es/2011/12/book-review-kama-sutra-for-speaker.html>
          + Just about to start with programming as first job?...
            <http://andriybuday.blogspot.com.es/2011/12/just-about-to-start-with-programming-as.html>
          + Help me finish my book – need you for review
            <http://andriybuday.blogspot.com.es/2011/12/help-me-finish-my-book-need-you-for.html>
          + My talk at #kievaltnet about NHibernate internals
            <http://andriybuday.blogspot.com.es/2011/12/my-talk-at-kievaltnet-about-nhibernate.html>
      o ►  <javascript:void(0)> November
        <http://andriybuday.blogspot.com.es/2011_11_01_archive.html> (5)
          + I have written another ORM: customorm.codeplex.com...
            <http://andriybuday.blogspot.com.es/2011/11/i-have-written-another-orm.html>
          + Mobile Professional Days in Kharkiv – it was fun t...
            <http://andriybuday.blogspot.com.es/2011/11/at-passed-weekend-ive-been-at-mobile.html>
          + Speaking at Kiev ALT.NET
            <http://andriybuday.blogspot.com.es/2011/11/speaking-at-kiev-altnet.html>
          + Leaving my first job – it was awesome time
            <http://andriybuday.blogspot.com.es/2011/11/leaving-my-first-job-it-was-awesome.html>
          + Hackathon “WP7 Rocks!” - we won
            <http://andriybuday.blogspot.com.es/2011/11/hackathon-wp7-rocks-we-won.html>
      o ►  <javascript:void(0)> October
        <http://andriybuday.blogspot.com.es/2011_10_01_archive.html> (4)
          + WP7 Mango and NUnit from console
            <http://andriybuday.blogspot.com.es/2011/10/wp7-mango-and-nunit-from-console.html>
          + Why am I angry at developers? Is it factory? Is it...
            <http://andriybuday.blogspot.com.es/2011/10/why-am-i-angry-at-developers-is-it.html>
          + Help me select UML for book: hand-drawn or tool-pr...
            <http://andriybuday.blogspot.com.es/2011/10/help-me-select-uml-for-book-hand-drawn.html>
          + Uneta Plus
            <http://andriybuday.blogspot.com.es/2011/10/uneta-plus.html>
      o ►  <javascript:void(0)> September
        <http://andriybuday.blogspot.com.es/2011_09_01_archive.html> (1)
          + LvivIT #0 – it was awesome!
            <http://andriybuday.blogspot.com.es/2011/09/lvivit-0-it-was-awesome.html>
      o ►  <javascript:void(0)> August
        <http://andriybuday.blogspot.com.es/2011_08_01_archive.html> (7)
          + Delivering presentation w/o eye-contact sucks
            <http://andriybuday.blogspot.com.es/2011/08/delivering-presentation-wo-eye-contact.html>
          + Just upgraded to AutoMapper 1.1 RTM
            <http://andriybuday.blogspot.com.es/2011/08/just-upgraded-to-automapper-11-rtm.html>
          + Upgrading to higher version of NHibernate w/ Fluen...
            <http://andriybuday.blogspot.com.es/2011/08/upgrading-to-higher-version-of.html>
          + My 200th blog post. Sometimes it is hard to blog.
            <http://andriybuday.blogspot.com.es/2011/08/my-200th-blog-post-sometimes-it-is-hard.html>
          + Book Review: “Software Estimation: Demystifying th...
            <http://andriybuday.blogspot.com.es/2011/08/book-review-software-estimation.html>
          + WCF Configuration caused memory ‘leaks’
            <http://andriybuday.blogspot.com.es/2011/08/wcf-configuration-caused-memory-leaks.html>
          + Visual Studio 2010 hangs during installation…
            <http://andriybuday.blogspot.com.es/2011/08/visual-studio-2010-hangs-during.html>
      o ►  <javascript:void(0)> June
        <http://andriybuday.blogspot.com.es/2011_06_01_archive.html> (2)
          + Mine time management = pomodoro + outlook + notepa...
            <http://andriybuday.blogspot.com.es/2011/06/mine-time-management-pomodoro-outlook.html>
          + Technical Leader
            <http://andriybuday.blogspot.com.es/2011/06/technical-leader.html>
      o ►  <javascript:void(0)> May
        <http://andriybuday.blogspot.com.es/2011_05_01_archive.html> (3)
          + Interpreter
            <http://andriybuday.blogspot.com.es/2011/05/interpreter.html>
          + WCF and versioning – my adventures (or “The resour...
            <http://andriybuday.blogspot.com.es/2011/05/wcf-and-versioning-my-adventures-or.html>
          + Proxy <http://andriybuday.blogspot.com.es/2011/05/proxy.html>
      o ►  <javascript:void(0)> February
        <http://andriybuday.blogspot.com.es/2011_02_01_archive.html> (6)
          + Using Distributed Transactions in multitier enviro...
            <http://andriybuday.blogspot.com.es/2011/02/using-distributed-transactions-in.html>
          + Mediator
            <http://andriybuday.blogspot.com.es/2011/02/mediator.html>
          + I’m MCPD: Enterprise Application Developer 3.5
            <http://andriybuday.blogspot.com.es/2011/02/im-mcpd-enterprise-application.html>
          + That’s enough for post suggestion poll on my blog–...
            <http://andriybuday.blogspot.com.es/2011/02/thats-enough-for-post-suggestion-poll.html>
          + Bind two values into one text box
            <http://andriybuday.blogspot.com.es/2011/02/bind-two-values-into-one-text-box.html>
          + Book Review: “3.5–ADO.NET Training Kit” and passin...
            <http://andriybuday.blogspot.com.es/2011/02/book-review-35adonet-training-kit-and.html>
      o ►  <javascript:void(0)> January
        <http://andriybuday.blogspot.com.es/2011_01_01_archive.html> (8)
          + Distributed transactions with NHibernate
            <http://andriybuday.blogspot.com.es/2011/01/distributed-transactions-with.html>
          + Woot! That have happened–I’m done with English cou...
            <http://andriybuday.blogspot.com.es/2011/01/woot-that-have-happenedim-done-with.html>

  * ►  <javascript:void(0)> 2010
    <http://andriybuday.blogspot.com.es/search?updated-min=2010-01-01T00:00:00%2B01:00&updated-max=2011-01-01T00:00:00%2B01:00&max-results=50>
    (156)
      o ►  <javascript:void(0)> December
        <http://andriybuday.blogspot.com.es/2010_12_01_archive.html> (6)
      o ►  <javascript:void(0)> November
        <http://andriybuday.blogspot.com.es/2010_11_01_archive.html> (15)
      o ►  <javascript:void(0)> October
        <http://andriybuday.blogspot.com.es/2010_10_01_archive.html> (8)
      o ►  <javascript:void(0)> September
        <http://andriybuday.blogspot.com.es/2010_09_01_archive.html> (11)
      o ►  <javascript:void(0)> August
        <http://andriybuday.blogspot.com.es/2010_08_01_archive.html> (22)
      o ►  <javascript:void(0)> July
        <http://andriybuday.blogspot.com.es/2010_07_01_archive.html> (16)
      o ►  <javascript:void(0)> June
        <http://andriybuday.blogspot.com.es/2010_06_01_archive.html> (3)
      o ►  <javascript:void(0)> May
        <http://andriybuday.blogspot.com.es/2010_05_01_archive.html> (6)
      o ►  <javascript:void(0)> April
        <http://andriybuday.blogspot.com.es/2010_04_01_archive.html> (11)
      o ►  <javascript:void(0)> March
        <http://andriybuday.blogspot.com.es/2010_03_01_archive.html> (20)
      o ►  <javascript:void(0)> February
        <http://andriybuday.blogspot.com.es/2010_02_01_archive.html> (13)
      o ►  <javascript:void(0)> January
        <http://andriybuday.blogspot.com.es/2010_01_01_archive.html> (25)

  * ▼  <javascript:void(0)> 2009
    <http://andriybuday.blogspot.com.es/search?updated-min=2009-01-01T00:00:00%2B01:00&updated-max=2010-01-01T00:00:00%2B01:00&max-results=17>
    (17)
      o ▼  <javascript:void(0)> December
        <http://andriybuday.blogspot.com.es/2009_12_01_archive.html> (10)
          + Ensure that your Unit Test is true inspector of ba...
            <http://andriybuday.blogspot.com.es/2009/12/ensure-that-your-unit-test-is-true.html>
          + How to create and apply a patch with Tortoise SVN
            <http://andriybuday.blogspot.com.es/2009/12/how-to-create-and-apply-patch-with.html>
          + Quick Verification if row exists in database with ...
            <http://andriybuday.blogspot.com.es/2009/12/quick-verification-if-row-exists-in.html>
          + Regex Quick Example
            <http://andriybuday.blogspot.com.es/2009/12/regex-quick-example.html>
          + Code Review: try - catch
            <http://andriybuday.blogspot.com.es/2009/12/code-review-try-catch.html>
          + AssertDatesAreEqual
            <http://andriybuday.blogspot.com.es/2009/12/assertdatesareequal.html>
          + NHibernate: The column name COLUMN_ID is specified...
            <http://andriybuday.blogspot.com.es/2009/12/nhibernate-column-name-columnid-is.html>
          + NHibernate Criteria for Nullable property
            <http://andriybuday.blogspot.com.es/2009/12/nhibernate-criteria-for-nullable.html>
          + Travelling Salesman Problem with Prolog
            <http://andriybuday.blogspot.com.es/2009/12/travelling-salesman-problem-with-prolog.html>
          + How to copy data from one database to another one ...
            <http://andriybuday.blogspot.com.es/2009/12/how-to-copy-data-from-one-database-to.html>
      o ►  <javascript:void(0)> November
        <http://andriybuday.blogspot.com.es/2009_11_01_archive.html> (3)
      o ►  <javascript:void(0)> October
        <http://andriybuday.blogspot.com.es/2009_10_01_archive.html> (4)

<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=BlogArchive&widgetId=BlogArchive1&action=editWidget&sectionId=main>



    Popular Posts

  * Career Plan for Software Engineer
    <http://andriybuday.blogspot.com.es/2010/08/career-plan-for-software-engineer.html>

  * KE - Day Third - Modelling: UML
    <http://andriybuday.blogspot.com.es/2010/08/ke-day-third-modelling-uml.html>

  * Domain-Driven Design
    <http://andriybuday.blogspot.com.es/2010/01/ddd.html>
  * Event Name: CLR20r3
    <http://andriybuday.blogspot.com.es/2010/01/event-name-clr20r3.html>
  * Adapter <http://andriybuday.blogspot.com.es/2011/01/adapter.html>
  * Design Patterns
    <http://andriybuday.blogspot.com.es/2010/01/design-patterns.html>
  * Travelling Salesman Problem with Prolog
    <http://andriybuday.blogspot.com.es/2009/12/travelling-salesman-problem-with-prolog.html>

  * log4net versions deployment issue
    <http://andriybuday.blogspot.com.es/2010/10/log4net-versions-deployment-issue.html>

  * Дерева прийняття рішень, алгоритми ID3 та С4.5
    <http://andriybuday.blogspot.com.es/2010/03/id3-45.html>
  * IDENTITY_INSERT is already ON for table [Table_Name]
    <http://andriybuday.blogspot.com.es/2010/01/identityinsert-is-already-on-for-table.html>


<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=PopularPosts&widgetId=PopularPosts1&action=editWidget&sectionId=main>



    Sunday, December 6, 2009


      Travelling Salesman Problem with Prolog
      <http://andriybuday.blogspot.com.es/2009/12/travelling-salesman-problem-with-prolog.html>


Do you know what is the Travelling Salesman Problem
<http://en.wikipedia.org/wiki/Travelling_salesman_problem>? Or course
you know if you have at least some technical education. Will you forget
what about it this problem? Could be... But I’m 100% sure that I will
never, after I did task that I’m going to describe. Hope that comments
in code will be enough to keep you on track.

domains

/* will allow us cooperate with better names, for me this is like
#typedef in C++ */

  town = symbol

  distance = unsigned

  rib = r(town,town,distance)

  tlist = town*

  rlist = rib*

predicates

  nondeterm way(town,town,rlist,distance)

  nondeterm route(town,town,rlist,tlist,distance)

  nondeterm route1(town,tlist,rlist,tlist,distance)

  nondeterm ribsmember(rib,rlist)

  nondeterm townsmember(town,tlist)

  nondeterm tsp(town,town,tlist,rlist,tlist,distance)

  nondeterm ham(town,town,tlist,rlist,tlist,distance)

  nondeterm shorterRouteExists(town,town,tlist,rlist,distance)

  nondeterm alltown(tlist,tlist)

  nondeterm write_list(tlist)

clauses

  /*

  Nothing special with write_list.

  If list is empty we do nothing,

  and if something there we write head and call ourselves for tail.

  */

  write_list([]).

  write_list([H|T]):-

    write(H,' '),

    write_list(T).



  /* Is true if town X is in list of towns... */

  townsmember(X,[X|_]).

  townsmember(X,[_|L]):-

    townsmember(X,L).



  /* Is true if rib X is in list of ribs...  */    

  ribsmember(r(X,Y,D),[r(X,Y,D)|_]).

  ribsmember(X,[_|L]):-

    ribsmember(X,L).   



  /* Is true if Route consists of all Towns presented in second argument */

  alltown(_,[]).

  alltown(Route,[H|T]):-

    townsmember(H,Route),

    alltown(Route,T).

 

  /* Is true if there is a way from Town1 to Town2, and also return
distance between them */

  way(Town1,Town2,Ways,OutWayDistance):-

    ribsmember(r(Town1,Town2,D),Ways),

    OutWayDistance = D.

   

%/*

  /* If next is uncommented then we are using non-oriented graph*/

  way(Town1,Town2,Ways,OutWayDistance):-

    ribsmember(r(Town2,Town1,D),Ways), /*switching direction here...*/

    OutWayDistance = D.

%*/

 

  /* Is true if we could build route from Town1 to Town2 */

  route(Town1,Town2,Ways,OutRoute,OutDistance):-

    route1(Town1,[Town2],Ways,OutRoute,T1T2Distance),

%SWITCH HERE

    way(Town2,Town1,Ways,LasDist), /* If you want find shortest way
comment this line*/

    OutDistance = T1T2Distance + LasDist. /* And make this: OutDistance
= T1T2Distance.*/

   

  route1(Town1,[Town1|Route1],_,[Town1|Route1],OutDistance):-

    OutDistance = 0.

  /* Does the actual finding of route. We take new TownX town and if it
is not member of PassedRoute,

  we continue searching with including TownX in the list of passed towns.*/

  route1(Town1,[Town2|PassedRoute],Ways,OutRoute,OutDistance):-

    way(TownX,Town2,Ways,WayDistance),

    not(townsmember(TownX,PassedRoute)),

   
route1(Town1,[TownX,Town2|PassedRoute],Ways,OutRoute,CompletingRoadDistance),

    OutDistance = CompletingRoadDistance + WayDistance.

 

  shorterRouteExists(Town1,Town2,Towns,Ways,Distance):-

     ham(Town1,Town2,Towns,Ways,_,Other),

         Other < Distance.



  /* calling tsp(a,a,.... picks any one connected to a town and calls
another tsp*/

  tsp(Town1,Town1,Towns,Ways,BestRoute,MinDistance):-

    way(OtherTown,Town1,Ways,_),

        tsp(Town1,OtherTown,Towns,Ways,BestRoute,MinDistance).

  /*Travelling Salesman Problem is Hammilton way which is the shortes of
other ones.*/

  tsp(Town1,Town2,Towns,Ways,BestRoute,MinDistance):-

        ham(Town1,Town2,Towns,Ways,Route,Distance),

        not(shorterRouteExists(Town1,Town2,Towns,Ways,Distance)),

    BestRoute = Route,

    MinDistance = Distance.



  /*Hammilton route from Town1 to Town2 assuming that Town2->Town1 way
exists.*/

  ham(Town1,Town2,Towns,Ways,Route,Distance):-

    route(Town1,Town2,Ways,Route,Distance),

%SWITCH HERE

    alltown(Route,Towns), % if you want simple road without including
all towns you could uncomment this line

    write_list(Route),

    write(" \tD = ",Distance,"\n").

%   fail.

   

goal

/* EXAMPLE 1

  AllTowns = [a,b,c,d],

  AllWays =
[r(a,b,1),r(a,c,10),r(c,b,2),r(b,c,2),r(b,d,5),r(c,d,3),r(d,a,4)],

*/



/* EXAMPLE 2 */

  AllTowns = [a,b,c,d,e],

  AllWays =
[r(a,c,1),r(a,b,6),r(a,e,5),r(a,d,8),r(c,b,2),r(c,d,7),r(c,e,10),r(b,d,3),r(b,e,9),r(d,e,4)],




  tsp(a,a,AllTowns,AllWays,Route,Distance),



%SWITCH HERE

%  tsp(a,b,AllTowns,AllWays,Route,Distance),



  write("Finally:\n"),

  write_list(Route),

  write(" \tMIN_D = ",Distance,"\n").

Let's take a look on the following graph:
<http://1.bp.blogspot.com/_kD34xgIwKhc/Sxwx_lREcVI/AAAAAAAAADw/SXXMu0m_HDI/s1600-h/TSP_graph.png>
Here is output of my program: 
  a e d b c       D = 15
 a e d b c       D = 15
 a d e b c       D = 24
  a e b d c       D = 25
 a b e d c       D = 27
 a d b e c       D = 31
 a b d e c       D = 24
 Finally:
 a e d b c       MIN_D = 15
 Which is correct! :)

Also I did not mention before I faced with issue of getting minimum of
the value returned from predicate.
And this link provided help for me:
http://www.cs.kuleuven.ac.be/~dtai/projects/ALP/newsletter/archive_93_96/net/meta-level/minimum.html
Labels: Prolog <http://andriybuday.blogspot.com.es/search/label/Prolog>
Email This
<http://www.blogger.com/share-post.g?blogID=5787990191349742069&postID=6277104287627459039&target=email>BlogThis!
<http://www.blogger.com/share-post.g?blogID=5787990191349742069&postID=6277104287627459039&target=blog>Share
to Twitter
<http://www.blogger.com/share-post.g?blogID=5787990191349742069&postID=6277104287627459039&target=twitter>Share
to Facebook
<http://www.blogger.com/share-post.g?blogID=5787990191349742069&postID=6277104287627459039&target=facebook>
Reactions: 	


        3 comments:

 1.
    forensic
    <http://www.blogger.com/profile/12277057386551627485>December 7,
    2009 9:44 AM
    <http://andriybuday.blogspot.com/2009/12/travelling-salesman-problem-with-prolog.html?showComment=1260175449968#c5247835534289227592>

    This is very interesting article. You generalized this problem on
    oriented and not oriented graphs.
    Also I like demonstration of predicate NOT in prolog for finding
    shortest way.

    Reply <javascript:;>Delete
    <http://www.blogger.com/delete-comment.g?blogID=5787990191349742069&postID=5247835534289227592>
 2.
    Andriy Buday
    <http://www.blogger.com/profile/09181254564747384052>December 7,
    2009 10:35 AM
    <http://andriybuday.blogspot.com/2009/12/travelling-salesman-problem-with-prolog.html?showComment=1260178528758#c4851859844097254715>

    Thanks, forensic. Do you have you explanation how NOT works in
    Prolog. Don't you want to share this with community?

    Reply <javascript:;>Delete
    <http://www.blogger.com/delete-comment.g?blogID=5787990191349742069&postID=4851859844097254715>
 3.
    Andriy Buday
    <http://www.blogger.com/profile/09181254564747384052>December 12,
    2009 4:18 PM
    <http://andriybuday.blogspot.com/2009/12/travelling-salesman-problem-with-prolog.html?showComment=1260631108329#c7088464246325591935>

    So, ok. Prolog uses negation as failure which is based on Closed
    World Assumption. This means that what is not currently known to be
    true and cannot be proved to be true, is false.

    Reply <javascript:;>Delete
    <http://www.blogger.com/delete-comment.g?blogID=5787990191349742069&postID=7088464246325591935>

Add comment <javascript:;>
Load more... <javascript:;>

<http://www.blogger.com/comment-iframe.g?blogID=5787990191349742069&postID=6277104287627459039&blogspotRpcToken=1854942>


Newer Post
<http://andriybuday.blogspot.com.es/2009/12/nhibernate-criteria-for-nullable.html>
Older Post
<http://andriybuday.blogspot.com.es/2009/12/how-to-copy-data-from-one-database-to.html>
Home <http://andriybuday.blogspot.com.es/>
Subscribe to: Post Comments (Atom)
<http://andriybuday.blogspot.com/feeds/6277104287627459039/comments/default>

	

	
powered by
	

<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=CustomSearch&widgetId=CustomSearch1&action=editWidget&sectionId=sidebar>



    Subscribe Now

Click the button below to subscribe with your favorite RSS reader

alt <http://feeds.feedburner.com/DevelopersRoadmapToSuccess>

	Developer's RoadMap To Success <http://andriybuday.blogspot.com/>

<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=HTML&widgetId=HTML1&action=editWidget&sectionId=sidebar>



    Andriy Buday

Person you see is Andriy Buday - Software Developer 	

I'm very pragmatic and self-improving person. My goal is to become
successful community developer.
<http://andriybuday.blogspot.com/p/about-me.html>

*Mail*: andriybuday (gmail)
*Skype*: andriybuday
*Blogger*: my profile <http://www.blogger.com/profile/09181254564747384052>

View my profile on LinkedIn <http://ua.linkedin.com/in/andriybuday>
Stack Overflow profile for Andriy Buday
<http://stackoverflow.com/users/232881/andriy-buday>
	

<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=HTML&widgetId=HTML2&action=editWidget&sectionId=sidebar>

<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=Gadget&widgetId=Gadget1&action=editWidget&sectionId=sidebar>



    Certification - Participant

*image_thumb[1]
<http://lh6.ggpht.com/_kD34xgIwKhc/TWPRIAfSOEI/AAAAAAAAB9o/dug4ifhAynU/MCPD%28rgb%29_1260_thumb.png> **Transcript
ID*: 904316 *Access Code*: andriybuday

Lviv Dot Net User Group <http://dotnetug-lviv.blogspot.com/> alt
<http://www.brainbench.com/transcript.jsp?pid=9108054> 	 

<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=HTML&widgetId=HTML8&action=editWidget&sectionId=sidebar>



    My posts by tags

.NET <http://andriybuday.blogspot.com.es/search/label/.NET> AutoMapper
<http://andriybuday.blogspot.com.es/search/label/AutoMapper> Book
Reviews <http://andriybuday.blogspot.com.es/search/label/Book%20Reviews>
C# <http://andriybuday.blogspot.com.es/search/label/C%23> Career
<http://andriybuday.blogspot.com.es/search/label/Career> Certification
<http://andriybuday.blogspot.com.es/search/label/Certification> Coaching
<http://andriybuday.blogspot.com.es/search/label/Coaching> Concurrency
<http://andriybuday.blogspot.com.es/search/label/Concurrency>
Conferences
<http://andriybuday.blogspot.com.es/search/label/Conferences> DDD
<http://andriybuday.blogspot.com.es/search/label/DDD> Design Patterns
<http://andriybuday.blogspot.com.es/search/label/Design%20Patterns>
DevMeeting <http://andriybuday.blogspot.com.es/search/label/DevMeeting>
Education <http://andriybuday.blogspot.com.es/search/label/Education>
English <http://andriybuday.blogspot.com.es/search/label/English>
Environment
<http://andriybuday.blogspot.com.es/search/label/Environment> Errors
<http://andriybuday.blogspot.com.es/search/label/Errors> Events
<http://andriybuday.blogspot.com.es/search/label/Events> Frameworks
<http://andriybuday.blogspot.com.es/search/label/Frameworks> Fun
<http://andriybuday.blogspot.com.es/search/label/Fun> HowTo
<http://andriybuday.blogspot.com.es/search/label/HowTo> IDE
<http://andriybuday.blogspot.com.es/search/label/IDE> Java
<http://andriybuday.blogspot.com.es/search/label/Java> KohonenAlgorithm
<http://andriybuday.blogspot.com.es/search/label/KohonenAlgorithm>
LvivNetUserGroup
<http://andriybuday.blogspot.com.es/search/label/LvivNetUserGroup>
MasterDiploma
<http://andriybuday.blogspot.com.es/search/label/MasterDiploma> MEF
<http://andriybuday.blogspot.com.es/search/label/MEF> NHibernate
<http://andriybuday.blogspot.com.es/search/label/NHibernate> Opinion
<http://andriybuday.blogspot.com.es/search/label/Opinion> Performance
<http://andriybuday.blogspot.com.es/search/label/Performance> Personal
<http://andriybuday.blogspot.com.es/search/label/Personal> Presentation
<http://andriybuday.blogspot.com.es/search/label/Presentation>
PublicTalks
<http://andriybuday.blogspot.com.es/search/label/PublicTalks> QuickTip
<http://andriybuday.blogspot.com.es/search/label/QuickTip> Resharper
<http://andriybuday.blogspot.com.es/search/label/Resharper> RhinoMocks
<http://andriybuday.blogspot.com.es/search/label/RhinoMocks> SOA
<http://andriybuday.blogspot.com.es/search/label/SOA> SQL
<http://andriybuday.blogspot.com.es/search/label/SQL> Success
<http://andriybuday.blogspot.com.es/search/label/Success> TDD
<http://andriybuday.blogspot.com.es/search/label/TDD> TeamWork
<http://andriybuday.blogspot.com.es/search/label/TeamWork> Ukrainian
<http://andriybuday.blogspot.com.es/search/label/Ukrainian> UML
<http://andriybuday.blogspot.com.es/search/label/UML> UnitTesting
<http://andriybuday.blogspot.com.es/search/label/UnitTesting> VS2010
<http://andriybuday.blogspot.com.es/search/label/VS2010> WCF
<http://andriybuday.blogspot.com.es/search/label/WCF>
<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=Label&widgetId=Label1&action=editWidget&sectionId=sidebar>



    Followers

<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=Followers&widgetId=Followers1&action=editWidget&sectionId=sidebar>



    Ads

<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=HTML&widgetId=HTML6&action=editWidget&sectionId=sidebar>

<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=AdSense&widgetId=AdSense1&action=editWidget&sectionId=sidebar>

 
*Disclaimer*:

The opinions expressed herein are my own personal opinions and do not
represent my employer's view in any way.

Creative Commons License <http://creativecommons.org/licenses/by/2.0/>

© Copyright 2009-2012, Andriy Buday.

<http://www.blogger.com/rearrange?blogID=5787990191349742069&widgetType=HTML&widgetId=HTML5&action=editWidget&sectionId=footer>



==> examples/tsp.sources/3.other.txt <==
+Tú <Redirect?url=https%3A%2F%2Fplus.google.com%2F%3Fgpsrc%3Dorsb1>
Gmail <http://mail.google.com/mail/?tab=ym> Agenda
<http://www.google.com/calendar/render?tab=yc> Orkut Fotos
<http://picasaweb.google.com/home?tab=yq> Google Reader
<http://www.google.com/reader/view/?tab=cy> Web <http://www.google.com>
|configuración <#Home?stg=0>|versión anterior <#Home?stg=6>|salir
<GLogin.aspx?cmd=logout>
buscar
<#Home> página principal <#Home> perfil <Main#Profile?uid=null> bloc de
notas <#Scrapbook> comunidades <#Communities> Temas de comunidades
<Main#Community?cmm=32592556>
Participar en esta comunidad
Acceder <#CommunityJoin?cmm=32592556>
¿No dispone de una cuenta de Google?
Crear una cuenta </PreSignup>
Share Code
18 miembros
comunidad <Main#Community?cmm=32592556>
foro <#CommTopics?cmm=32592556>
votaciones <#CommPolls?cmm=32592556>
miembros <#CommMembers?cmm=32592556>
Acciones
Participar en la comunidad Abandonar la comunidad Seguir a la comunidad
Dejar de seguir a la comunidad Crear tema <#CommMsgPost?cmm=32592556>
Crear encuesta <#PollCreate?cmm=32592556> Informar de uso inadecuado
Historial del administrador Papelera <#CommTrashFolder?cmm=32592556>
Carpeta de spam <#CommSpamFolder?cmm=32592556>
Configuración de la comunidad
Travelling Salesman problem in prolog
<#CommMsgs?cmm=32592556&tid=2556989162429988835> - 5 respuestas
Marcar como spam
primera < anterior 1 de 1 siguiente > última
Responder
Fijo
Popular
<javascript:void(0);>
Anónimo - 25/09/2007
Travelling Salesman problem in prolog
Hi all,

Can anyone help me in making a travelling salesman program in prolog???
ningún "Me gusta" <javascript:void(0);> Citar
Popular
<javascript:void(0);>
Anónimo - 30/09/2007
check this website http://perso.orange.fr/colin.barker/lpa/tsp_ga.htm
<http://www.orkut.com/Interstitial?u=http://perso.orange.fr/colin.barker/lpa/tsp_ga.htm&t=APjCi2jqDolbNuNAxS2QAFDAf_6THbQ6tBVF6BHPOhTLLepkcou6qJpV89btnA5JBcIcq4CgFTjFWubyjMexdr4Egu0z4qwcLwAAAAAAAAAA>

ningún "Me gusta" <javascript:void(0);> Citar
Popular
<javascript:void(0);>
Anónimo - 30/09/2007
% travelling salesman problem Pascal Hitzler
%
% Starting node is '1'
%
% SWI-Prolog
%
% edges of the graph are given in the form A-D-B where the edge runs
% from A to B with distance D
%
% the program computes the shortest route from 1 to 1 visiting all nodes
%
% call with ?- tsp(Vertices, Edges,Route, Distance).


% some data for testing, call eg. ?- data(2,V,E),tsp(V,E,Route,Sum).

data(1,[1,2,3],[1-1-2,2-5-1,2-2-3,3-1-2,1-4-3,3-3-1]).
data(2,[1,2,3,4,5],[1-4-2,2-1-1,1-4-3,3-1-1,2-5-3,3-2-2,1-2-4,4-2-1,2-5-4,
4-4-2,3-4-4,4-1-3,1-1-5,5-1-1,2-3-5,5-2-2,3-0-5,5-1-3,4-9-5,5-8-4]).

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% main routine:
%
% V: List of all the vertices (including the starting node 1
% E: List of all (directed) edges with distance (cf. above)
% Route: List containing the visited nodes (in reverse order)
% Sum: Distance to be travelled by that route
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


tsp(V,E,Route,Sum):-
setof(ARoute-ASum,route(V,E,ARoute,ASum),Routes), %compute all routes
min(Routes,Route-Sum). %find minimal route

%find minimal route
ningún "Me gusta" <javascript:void(0);> Citar
Popular
<javascript:void(0);>
Anónimo - 30/09/2007
min([H|T],X):-
min0(T,H,X). %H is minimum of List without tail T.

min0([],H,H). %actual minimum is overall minimum
min0([H-Hs|T],_-As,X):- %actual minimum is greater than new head:
As >= Hs,
min0(T,H-Hs,X). %new head becomes actual minimum
min0([_-Hs|T],A-As,X):- %other case
As =< Hs,
min0(T,A-As,X). %keep actual minimum

%%%%%%%%%%%%%%%%%%%%%%
% main subroutine
%
% variables as in tsp/4
%
% selects one route and computes distance.
%
% Note: predicate is generative
%%%%%%%%%%%%%%%%%%%%%%

route(V,E,Route,Sum):-
select(V,1,V1), %remove start node
visit_all(1,V1,E,[1],Route0,0,Sum0), %visit all other nodes
Route0=[H|_],
member(H-D-1,E), %return to node 1
Route=[1|Route0],
Sum is D+Sum0.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% main subsubroutine
%
% visit all nodes and compute sum
%
% N: actual node
% V: remaining vertices
% E: list of all edges
% Rin: route to this point
% Rout: final route
% Sumin: actual distance
% Sumout: final distance
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

visit_all(_,[],_,R,R,Sum,Sum). %base case: no vertices left
visit_all(N,V,E,Rin,Rout,Sumin,Sumout):-
select(V,N1,V1), %select a vertice
member(N-D-N1,E), %find edge (get distance)
Sumout0 is Sumin+D, %update distance-sum
visit_all(N1,V1,E,[N1|Rin],Rout,Sumout0,Sumout). %keep going
ningún "Me gusta" <javascript:void(0);> Citar
Popular
<javascript:void(0);>
Anónimo - 08/01/2008
Thanks Brother.......
ningún "Me gusta" <javascript:void(0);> Citar
Algunas de las respuestas de esta página se han eliminado o se están
revisando.
primera < anterior 1 de 1 siguiente > última
Responder ver todos los temas <#CommTopics?cmm=32592556>
¿Tienes algún comentario o alguna opinión? Escríbelo aquí.
publicar cancelar
ir a orkut.com
<http://www.orkut.com/NoCountryBasedRedirect.aspx?link=http://www.orkut.com/Main#Home>
| acerca de orkut <#About.aspx> | blog
<http://officialorkutblog.blogspot.com/> | programadores
<http://code.google.com/intl/es/apis/orkut> | centro de seguridad
<http://help.orkut.com/support/bin/answer.py?answer=48579&hl=es> |
privacidad </privacy> | condiciones
<http://www.orkut.com/html/es/additionalterms.orkut.html> | publicidad
<Advertise> | ayuda <http://help.orkut.com/support?hl=es>
con la tecnología de <http://www.google.com>



==> examples/tsp.sources/4.tsp.txt <==

        Travelling Salesman Problem

This is a naïve method of solving the Travelling Salesman Problem.

/* tsp(Towns, Route, Distance) is true if Route is an optimal solution of  */
/*   length Distance to the Travelling Salesman Problem for the Towns,     */
/*   where the distances between towns are defined by distance/3.          */
/*   An exhaustive search is performed using the database.  The distance   */
/*   is calculated incrementally for each route.                           */
/* e.g. tsp([a,b,c,d,e,f,g,h], Route, Distance)                            */
tsp(Towns, _, _):-
  retract_all(bestroute(_)),
  assert(bestroute(r([], 2147483647))),
  route(Towns, Route, Distance),
  bestroute(r(_, BestSoFar)),
  Distance < BestSoFar,
  retract(bestroute(r(_, BestSoFar))),
  assert(bestroute(r(Route, Distance))),
  fail.
tsp(_, Route, Distance):-
  retract(bestroute(r(Route, Distance))), !.

/* route([Town|OtherTowns], Route, Distance) is true if Route starts at    */
/*   Town and goes through all the OtherTowns exactly once, and Distance   */
/*   is the length of the Route (including returning to Town from the last */
/*   OtherTown) as defined by distance/3.                                  */
route([First|Towns], [First|Route], Distance):-
  route_1(Towns, First, First, 0, Distance, Route).

route_1([], Last, First, Distance0, Distance, []):-
  distance(Last, First, Distance1),
  Distance is Distance0 + Distance1.
route_1(Towns0, Town0, First, Distance0, Distance, [Town|Towns]):-
  remove(Town, Towns0, Towns1), 
  distance(Town0, Town, Distance1),
  Distance2 is Distance0 + Distance1,
  route_1(Towns1, Town, First, Distance2, Distance, Towns).

distance(X, Y, D):-X @< Y, !, e(X, Y, D).
distance(X, Y, D):-e(Y, X, D).

retract_all(X):-retract(X), retract_all(X).
retract_all(X).

/*
 * Data: e(From,To,Distance) where From @< To
 */
e(a,b,11). e(a,c,41). e(a,d,27). e(a,e,23). e(a,f,43). e(a,g,15). e(a,h,20).
e(b,c,32). e(b,d,16). e(b,e,21). e(b,f,33). e(b,g, 7). e(b,h,13).
e(c,d,25). e(c,e,49). e(c,f,35). e(c,g,34). e(c,h,21).
e(d,e,26). e(d,f,18). e(d,g,14). e(d,h,19).
e(e,f,31). e(e,g,15). e(e,h,34).
e(f,g,28). e(f,h,36).
e(g,h,19).

LPA Index <lpa.htm>     Home Page <../index.htm>



==> examples/tsp.sources/5.tsp_ga.txt <==

%        Travelling Salesman Problem

% This attempts to solve the Travelling Salesman Problem using a Genetic
% Algorithm. It is not guaranteed to produce an optimal solution, but with
% suitable values of MaxIter and PopulationSize, it can, given time and a
% bit of luck, find the optimal path of length 1989, when all 25 towns are
% specified. [Try the goal: towns25(Iterations, Length, Route).]

/* tsp(MaxIter, PopulationSize, Towns, Expected, Iters, Length, Route)     */
/*   performs a GA search with a population size of PopulationSize for the */
/*   given Towns.  The search will terminate when either MaxIter           */
/*   iterations have been performed, or when the Expected path length is   */
/*   reached.  In either case, Route is the best route found during the    */
/*   search, Length its length, and Iters the total number of iterations.  */
/*   If the Expected path length is unknown, it can be replaced by 0.      */
/* e.g. tsp(100, 100, [leeds,dover,york,london,cardiff,hull], 0, I, L, R). */
tsp(MaxIter, PopulationSize, Towns, Expected, Iters, Length, Route):-  
  abolish(town/2),
  abolish(e/3),
  towns_integers(Towns, 1),
  forall((member(Town1, Towns), member(Town2, Towns), d(Town1, Town2, D)), 
         (town(Town1, I), town(Town2, J), assert(e(I, J, D)))),
  length(Towns, NumberOfTowns),
  population(PopulationSize, NumberOfTowns, Population),
  asserta(args(0, MaxIter, PopulationSize, NumberOfTowns, Population,
               Expected, c(32767,[]))),
  tsp_1,
  retract(args(Iters, _, _, _, _, _, c(Length,Route0))), !,
  integers_towns(Route0, Route).

tsp_1:-
  args(Imax, Imax, _, _, _, _, _), 
  !. 
tsp_1:-
  args(_, _, _, _, _, Expected0, c(Expected,_)), 
  Expected =< Expected0,
  !. 
tsp_1:-
  retract(args(I, Imax, PopSize, NumberOfTowns, Pop0, Expected, Best)),
  !,
  crossover(PopSize, NumberOfTowns, Pop0, Pop1),
  mutation(I, PopSize, NumberOfTowns, Pop1, Pop),
  best(Pop, Best1),
% debug(Best, Best1),
  I1 is I + 1,
  asserta(args(I1, Imax, PopSize, NumberOfTowns, Pop, Expected, Best1)),
  tsp_1.

debug(c(L,_), c(M,_)):-M >= L, !.
debug(_, C):-write(C), nl.

towns25(Iterations, Length, Route):-
  Towns=[aberdeen, aberystwyth, brighton, birmingham, bristol, cambridge,
         cardiff, carlisle, dover, edinburgh, exeter, glasgow, hull, leeds,
         liverpool, manchester, newcastle, nottingham, oxford, penzance,
         portsmouth, sheffield, swansea, york, london],
  tsp(32767, 200, Towns, 1989, Iterations, Length, Route).

/* population(M, N, List) is true if the List contains M elements, each    */
/*   element being a structure c(Length, Towns), where Towns is a pseudo-  */
/*   random permutation of the integers 1 to N, and Length is the length   */
/*   of the tour represented by this permutation.                          */
population(0, _, []):-!.
population(M, N, [c(Length,Perm)|Perms]):-
  M > 0,
  perm_rand(N, Perm),
  distance(Perm, Length),
  M1 is M - 1,
  population(M1, N, Perms).
  
/* Crosses over two routes chosen by select/4 and replaces the two worst   */
/*   tours in the population by the two new tours.                         */
/* 
   1 2 3|4 5 6 7 8 Route1
   2 4 6|8 1 3 5 7 Route2
   ---------------
   4 6 8 5 7|3 2 1 New1
   1 3 5 7 8|2 4 6 New2
*/   
crossover(PopulationSize, NumberOfTowns, Population0, Population):-
  SelectionCount is 1 + PopulationSize // 4,
  select(SelectionCount, PopulationSize, Population0, Route1),
  select(SelectionCount, PopulationSize, Population0, Route2),
  rand_int(NumberOfTowns, PrefixLength),
  prefix_n(PrefixLength, Route1, Prefix1),
  reverse(Prefix1, ReversedPrefix1),
  union(Route2, ReversedPrefix1, New1),
  prefix_n(PrefixLength, Route2, Prefix2),
  union(Route1, Prefix2, New2),
  distance(New1, L1),
  distance(New2, L2),
  worst(Population0, Worst1),
  efface(Population0, Worst1, Population1),
  worst(Population1, Worst2),
  efface(Population1, Worst2, Population2),
  Population=[c(L1,New1),c(L2,New2)|Population2].

/* Selects the best of N pseudo-randomly-chosen routes.                    */
select(N, PopulationSize, Population, Route):-
  select_1(N, PopulationSize, Population, c(32767,[]), c(_,Route)).
  
select_1(0, _, _, Tour, Tour):-!.
select_1(N, PopulationSize, Population, Tour0, Tour):-
  member_rand(Population, PopulationSize, Tour1),
  better(Tour0, Tour1, Tour2),
  N1 is N - 1,
  select_1(N1, PopulationSize, Population, Tour2, Tour).
  
/* Mutates (swaps two towns in) a route chosen by select/4 and replaces    */
/*   the worst tour in the population by the new tour.                     */
mutation(L, _, _, Population, Population):-
  L mod 100 =\= 0, !. /* Do a mutation every 100 iterations */
mutation(_, PopulationSize, NumberOfTowns, Population0, Population):-
  SelectionCount is 1 + PopulationSize // 20,
  select(SelectionCount, PopulationSize, Population0, Route),
  rand_int(NumberOfTowns, Town1),
  repeat,
    rand_int(NumberOfTowns, Town2),
  Town1 \= Town2, !, /* The following code could fail if Town1=Town2 */
  subst(Route, Town1, 0, Route1),
  subst(Route1, Town2, Town1, Route2),
  subst(Route2, 0, Town2, NewRoute),
  distance(NewRoute, Length),
  worst(Population0, Worst),
  efface(Population0, Worst, Population1),
  Population=[c(Length,NewRoute)|Population1].

/* best(List, Best) is true if Best is the best element in the List        */
/*   according to the predicate better/2.                                  */
best([X|Xs], Best):-best_1(Xs, X, Best).

/* best_1(List, Element, Best) is true if Best is the best element in the  */
/*   list [Element|List].                                                  */
best_1([], Best, Best).
best_1([Y|Ys], X, Best):-better(X, Y, Better), best_1(Ys, Better, Best).

/* better(X, Y, Better) is true if Better is the better of X and Y.        */
better(c(L,X), c(M,_), Z):-L < M, !, Z=c(L,X).
better(_, Chromo, Chromo).

/* worst(List, Worst) is true if Worst is the worst element in the List    */
/*   according to the predicate worse/2.                                   */
worst([X|Xs], Worst):-worst_1(Xs, X, Worst).

/* worst_1(List, Element, Worst) is true if Worst is the worst element in  */
/*   the list [Element|List].                                              */
worst_1([], Worst, Worst).
worst_1([Y|Ys], X, Worst):-worse(X, Y, Worse), worst_1(Ys, Worse, Worst).

/* worse(X, Y, Worse) is true if Worse is the worse of X and Y.            */
worse(c(L,X), c(M,_), Z):-L > M, !, Z=c(L,X).
worse(_, Chromo, Chromo).

/* This is the data from LPA Win-Prolog Examples\Salesman.pl */
d( aberdeen,    aberystwyth, 427 ).
d( aberdeen,    birmingham,  403 ).
d( aberdeen,    brighton,    547 ).
d( aberdeen,    bristol,     480 ).
d( aberdeen,    cambridge,   443 ).
d( aberdeen,    cardiff,     484 ).
d( aberdeen,    carlisle,    206 ).
d( aberdeen,    dover,       573 ).
d( aberdeen,    edinburgh,   115 ).
d( aberdeen,    exeter,      555 ).
d( aberdeen,    glasgow,     142 ).
d( aberdeen,    hull,        336 ).
d( aberdeen,    leeds,       306 ).
d( aberdeen,    liverpool,   327 ).
d( aberdeen,    manchester,  326 ).
d( aberdeen,    newcastle,   221 ).
d( aberdeen,    nottingham,  370 ).
d( aberdeen,    oxford,      464 ).
d( aberdeen,    penzance,    663 ).
d( aberdeen,    portsmouth,  550 ).
d( aberdeen,    sheffield,   338 ).
d( aberdeen,    swansea,     502 ).
d( aberdeen,    york,        299 ).
d( aberdeen,    london,      488 ).
d( aberystwyth, birmingham,  114 ).
d( aberystwyth, brighton,    249 ).
d( aberystwyth, bristol,     121 ).
d( aberystwyth, cambridge,   211 ).
d( aberystwyth, cardiff,     108 ).
d( aberystwyth, carlisle,    219 ).
d( aberystwyth, dover,       284 ).
d( aberystwyth, edinburgh,   312 ).
d( aberystwyth, exeter,      196 ).
d( aberystwyth, glasgow,     313 ).
d( aberystwyth, hull,        216 ).
d( aberystwyth, leeds,       166 ).
d( aberystwyth, liverpool,   100 ).
d( aberystwyth, manchester,  126 ).
d( aberystwyth, newcastle,   254 ).
d( aberystwyth, nottingham,  154 ).
d( aberystwyth, oxford,      156 ).
d( aberystwyth, penzance,    304 ).
d( aberystwyth, portsmouth,  218 ).
d( aberystwyth, sheffield,   154 ).
d( aberystwyth, swansea,      75 ).
d( aberystwyth, york,        190 ).
d( aberystwyth, london,      212 ).
d( birmingham,  brighton,    159 ).
d( birmingham,  bristol,      86 ).
d( birmingham,  cambridge,    97 ).
d( birmingham,  cardiff,     100 ).
d( birmingham,  carlisle,    198 ).
d( birmingham,  dover,       181 ).
d( birmingham,  edinburgh,   291 ).
d( birmingham,  exeter,      162 ).
d( birmingham,  glasgow,     292 ).
d( birmingham,  hull,        122 ).
d( birmingham,  leeds,       109 ).
d( birmingham,  liverpool,    99 ).
d( birmingham,  manchester,   80 ).
d( birmingham,  newcastle,   198 ).
d( birmingham,  nottingham,   48 ).
d( birmingham,  oxford,       63 ).
d( birmingham,  penzance,    271 ).
d( birmingham,  portsmouth,  141 ).
d( birmingham,  sheffield,    75 ).
d( birmingham,  swansea,     125 ).
d( birmingham,  york,        125 ).
d( birmingham,  london,      110 ).
d( brighton,    bristol,     136 ).
d( brighton,    cambridge,   106 ).
d( brighton,    cardiff,     183 ).
d( brighton,    carlisle,    354 ).
d( brighton,    dover,        81 ).
d( brighton,    edinburgh,   432 ).
d( brighton,    exeter,      165 ).
d( brighton,    glasgow,     448 ).
d( brighton,    hull,        224 ).
d( brighton,    leeds,       250 ).
d( brighton,    liverpool,   250 ).
d( brighton,    manchester,  240 ).
d( brighton,    newcastle,   328 ).
d( brighton,    nottingham,  178 ).
d( brighton,    oxford,       96 ).
d( brighton,    penzance,    277 ).
d( brighton,    portsmouth,   49 ).
d( brighton,    sheffield,   216 ).
d( brighton,    swansea,     236 ).
d( brighton,    york,        250 ).
d( brighton,    london,       52 ).
d( bristol,     cambridge,   151 ).
d( bristol,     cardiff,      44 ).
d( bristol,     carlisle,    276 ).
d( bristol,     dover,       187 ).
d( bristol,     edinburgh,   369 ).
d( bristol,     exeter,       76 ).
d( bristol,     glasgow,     370 ).
d( bristol,     hull,        206 ).
d( bristol,     leeds,       195 ).
d( bristol,     liverpool,   163 ).
d( bristol,     manchester,  161 ).
d( bristol,     newcastle,   284 ).
d( bristol,     nottingham,  141 ).
d( bristol,     oxford,       71 ).
d( bristol,     penzance,    184 ).
d( bristol,     portsmouth,   97 ).
d( bristol,     sheffield,   161 ).
d( bristol,     swansea,      89 ).
d( bristol,     york,        211 ).
d( bristol,     london,      116 ).
d( cambridge,   cardiff,     177 ).
d( cambridge,   carlisle,    260 ).
d( cambridge,   dover,       125 ).
d( cambridge,   edinburgh,   330 ).
d( cambridge,   exeter,      216 ).
d( cambridge,   glasgow,     354 ).
d( cambridge,   hull,        124 ).
d( cambridge,   leeds,       143 ).
d( cambridge,   liverpool,   185 ).
d( cambridge,   manchester,  159 ).
d( cambridge,   newcastle,   226 ).
d( cambridge,   nottingham,   82 ).
d( cambridge,   oxford,       80 ).
d( cambridge,   penzance,    329 ).
d( cambridge,   portsmouth,  126 ).
d( cambridge,   sheffield,   116 ).
d( cambridge,   swansea,     216 ).
d( cambridge,   york,        149 ).
d( cambridge,   london,       54 ).
d( cardiff,     carlisle,    277 ).
d( cardiff,     dover,       232 ).
d( cardiff,     edinburgh,   370 ).
d( cardiff,     exeter,      119 ).
d( cardiff,     glasgow,     371 ).
d( cardiff,     hull,        227 ).
d( cardiff,     leeds,       209 ).
d( cardiff,     liverpool,   164 ).
d( cardiff,     manchester,  176 ).
d( cardiff,     newcastle,   298 ).
d( cardiff,     nottingham,  162 ).
d( cardiff,     oxford,      106 ).
d( cardiff,     penzance,    227 ).
d( cardiff,     portsmouth,  141 ).
d( cardiff,     sheffield,   175 ).
d( cardiff,     swansea,      45 ).
d( cardiff,     york,        232 ).
d( cardiff,     london,      161 ).
d( carlisle,    dover,       373 ).
d( carlisle,    edinburgh,    93 ).
d( carlisle,    exeter,      352 ).
d( carlisle,    glasgow,      94 ).
d( carlisle,    hull,        149 ).
d( carlisle,    leeds,       117 ).
d( carlisle,    liverpool,   118 ).
d( carlisle,    manchester,  120 ).
d( carlisle,    newcastle,    58 ).
d( carlisle,    nottingham,  187 ).
d( carlisle,    oxford,      260 ).
d( carlisle,    penzance,    455 ).
d( carlisle,    portsmouth,  338 ).
d( carlisle,    sheffield,   148 ).
d( carlisle,    swansea,     284 ).
d( carlisle,    york,        112 ).
d( carlisle,    london,      302 ).
d( dover,       edinburgh,   451 ).
d( dover,       exeter,      246 ).
d( dover,       glasgow,     467 ).
d( dover,       hull,        243 ).
d( dover,       leeds,       269 ).
d( dover,       liverpool,   269 ).
d( dover,       manchester,  260 ).
d( dover,       newcastle,   347 ).
d( dover,       nottingham,  197 ).
d( dover,       oxford,      128 ).
d( dover,       penzance,    355 ).
d( dover,       portsmouth,  130 ).
d( dover,       sheffield,   235 ).
d( dover,       swansea,     271 ).
d( dover,       york,        269 ).
d( dover,       london,       71 ).
d( edinburgh,   exeter,      445 ).
d( edinburgh,   glasgow,      44 ).
d( edinburgh,   hull,        221 ).
d( edinburgh,   leeds,       195 ).
d( edinburgh,   liverpool,   211 ).
d( edinburgh,   manchester,  213 ).
d( edinburgh,   newcastle,   104 ).
d( edinburgh,   nottingham,  258 ).
d( edinburgh,   oxford,      357 ).
d( edinburgh,   penzance,    548 ).
d( edinburgh,   portsmouth,  435 ).
d( edinburgh,   sheffield,   229 ).
d( edinburgh,   swansea,     377 ).
d( edinburgh,   york,        184 ).
d( edinburgh,   london,      380 ).
d( exeter,      glasgow,     446 ).
d( exeter,      hull,        282 ).
d( exeter,      leeds,       271 ).
d( exeter,      liverpool,   239 ).
d( exeter,      manchester,  237 ).
d( exeter,      newcastle,   360 ).
d( exeter,      nottingham,  217 ).
d( exeter,      oxford,      136 ).
d( exeter,      penzance,    112 ).
d( exeter,      portsmouth,  126 ).
d( exeter,      sheffield,   237 ).
d( exeter,      swansea,     165 ).
d( exeter,      york,        287 ).
d( exeter,      london,      172 ).
d( glasgow,     hull,        243 ).
d( glasgow,     leeds,       211 ).
d( glasgow,     liverpool,   212 ).
d( glasgow,     manchester,  214 ).
d( glasgow,     newcastle,   148 ).
d( glasgow,     nottingham,  281 ).
d( glasgow,     oxford,      355 ).
d( glasgow,     penzance,    549 ).
d( glasgow,     portsmouth,  433 ).
d( glasgow,     sheffield,   242 ).
d( glasgow,     swansea,     378 ).
d( glasgow,     york,        206 ).
d( glasgow,     london,      396 ).
d( hull,        leeds,        58 ).
d( hull,        liverpool,   122 ).
d( hull,        manchester,   90 ).
d( hull,        newcastle,   117 ).
d( hull,        nottingham,   90 ).
d( hull,        oxford,      164 ).
d( hull,        penzance,    396 ).
d( hull,        portsmouth,  242 ).
d( hull,        sheffield,    65 ).
d( hull,        swansea,     266 ).
d( hull,        york,         37 ).
d( hull,        london,      172 ).
d( leeds,       liverpool,    73 ).
d( leeds,       manchester,   41 ).
d( leeds,       newcastle,    89 ).
d( leeds,       nottingham,   72 ).
d( leeds,       oxford,      170 ).
d( leeds,       penzance,    378 ).
d( leeds,       portsmouth,  248 ).
d( leeds,       sheffield,    34 ).
d( leeds,       swansea,     229 ).
d( leeds,       york,         23 ).
d( leeds,       london,      198 ).
d( liverpool,   manchester,   35 ).
d( liverpool,   newcastle,   162 ).
d( liverpool,   nottingham,  100 ).
d( liverpool,   oxford,      165 ).
d( liverpool,   penzance,    343 ).
d( liverpool,   portsmouth,  243 ).
d( liverpool,   sheffield,    70 ).
d( liverpool,   swansea,     166 ).
d( liverpool,   york,         96 ).
d( liverpool,   london,      198 ).
d( manchester,  newcastle,   130 ).
d( manchester,  nottingham,   71 ).
d( manchester,  oxford,      143 ).
d( manchester,  penzance,    344 ).
d( manchester,  portsmouth,  221 ).
d( manchester,  sheffield,    38 ).
d( manchester,  swansea,     188 ).
d( manchester,  york,         64 ).
d( manchester,  london,      189 ).
d( newcastle,   nottingham,  155 ).
d( newcastle,   oxford,      253 ).
d( newcastle,   penzance,    468 ).
d( newcastle,   portsmouth,  331 ).
d( newcastle,   sheffield,   123 ).
d( newcastle,   swansea,     318 ).
d( newcastle,   york,         80 ).
d( newcastle,   london,      276 ).
d( nottingham,  oxford,       98 ).
d( nottingham,  penzance,    322 ).
d( nottingham,  portsmouth,  176 ).
d( nottingham,  sheffield,    38 ).
d( nottingham,  swansea,     173 ).
d( nottingham,  york,         80 ).
d( nottingham,  london,      126 ).
d( oxford,      penzance,    250 ).
d( oxford,      portsmouth,   78 ).
d( oxford,      sheffield,   136 ).
d( oxford,      swansea,     145 ).
d( oxford,      york,        178 ).
d( oxford,      london,       57 ).
d( penzance,    portsmouth,  242 ).
d( penzance,    sheffield,   348 ).
d( penzance,    swansea,     273 ).
d( penzance,    york,        398 ).
d( penzance,    london,      281 ).
d( portsmouth,  sheffield,   214 ).
d( portsmouth,  swansea,     186 ).
d( portsmouth,  york,        256 ).
d( portsmouth,  london,       72 ).
d( sheffield,   swansea,     196 ).
d( sheffield,   york,         52 ).
d( sheffield,   london,      164 ).
d( swansea,     york,        248 ).
d( swansea,     london,      200 ).
d( york,        london,      198 ).

/* e.g. towns_integers([leeds,bristol,york,london,hull], 1).               */
towns_integers([], _).
towns_integers([Town|Towns], I):-
  assert(town(Town, I)),
  I1 is I + 1,
  towns_integers(Towns, I1).

/* e.g. integers_towns([3,1,5,2,4], Towns).                                */
integers_towns([], []).
integers_towns([I|Is], [Town|Towns]):-
  town(Town, I),
  !,
  integers_towns(Is, Towns).
  
dist(X, Y, D):-e(X, Y, D), !.
dist(X, Y, D):-e(Y, X, D), !.

/* distance(Towns, Length) is true if Length is the length, as defined by  */
/*   dist/3, of the route going through all the Towns (including returning */
/*   to the first town from the last town).                                */
distance([Start|Towns], Length):-  
  distance_1(Towns, Start, Start, 0, Length).

distance_1([], End, Start, Length0, Length):-
  dist(End, Start, Length1),
  Length is Length0 + Length1.
distance_1([Town|Towns], Town0, Start, Length0, Length):-
  dist(Town0, Town, Length1),
  Length2 is Length0 + Length1,
  distance_1(Towns, Town, Start, Length2, Length).

/* efface(Xs, Y, Zs) is true if Zs is the result of deleting the first     */
/*   occurrence of the element Y from the list Xs.                         */
efface([Y|Xs], Y, Xs):-!.
efface([X|Xs], Y, [X|Zs]):-efface(Xs, Y, Zs).

/* member_rand(Xs, M, X) is true if X is the N-th (base 1) element of the  */
/*   list Xs, where N is a pseudo-random number between 1 and M.           */
member_rand(Xs, M, X):-
  rand_int(M, N),
  member_rand_1(Xs, X, 1, N).

member_rand_1([X|_], X, N, N):-!.
member_rand_1([_|Xs], X, N0, N):-
  N1 is N0 + 1,
  member_rand_1(Xs, X, N1, N).
  
/* perm_rand(N, Perm) is true if Perm is a pseudo-random permutation of    */
/*   the integers 1 to N inclusive.                                        */
perm_rand(N, Perm):-
  N >= 0,
  perm_rand_1(N, N, [], Perm).

perm_rand_1(0, _, Perm, Perm):-!.
perm_rand_1(M, N, Perm0, Perm):-
  repeat,
    rand_int(N, Rand),
  \+ member(Rand, Perm0), !,
  M1 is M - 1,
  perm_rand_1(M1, N, [Rand|Perm0], Perm).

/* prefix_n(N, List, Prefix) is true if Prefix is the leading prefix of    */
/*   length N of the List.                                                 */
prefix_n(0, _, []):-!.
prefix_n(N, [X|Xs], [X|Ys]):-
  N1 is N - 1,
  prefix_n(N1, Xs, Ys).

/* subst(Ls, X, A, Ms) is true if the list Ms is the same as the list Ls   */
/*   except that the first occurrence of the element X is replaced by A.   */
subst([X|Ms], X, A, Ns):-!, Ns=[A|Ms].
subst([L|Ls], X, A, [L|Ms]):-subst(Ls, X, A, Ms).
 
/* rand_int(I, J) is true if J is a pseudo-random integer in the range     */
/*   1 to I.                                                               */
rand_int(I, J):-J is int(rand(I)) + 1.

/* union(Xs, Ys, Zs) is true if Zs is the list of the set of elements in   */
/*   the union of the sets of elements in lists Xs and Ys.                 */
union([], Ys, Ys).
union([X|Xs], Ys, Zs):-member(X, Ys), !, union(Xs, Ys, Zs).
union([X|Xs], Ys, [X|Zs]):-union(Xs, Ys, Zs).




==> examples/tsp.sources/6.tsp_sa.txt <==

        Travelling Salesman Problem

This code requires the Simulated Annealing <anneal.htm> package.

% Finds a route through all of the 25 towns in the table below.
% The optimal path has a length equal to 1989.
alltowns:-
  Towns=[aberdeen, aberystwyth, brighton, birmingham, bristol, cambridge,
         cardiff, carlisle, dover, edinburgh, exeter, glasgow, hull, leeds,
         liverpool, manchester, newcastle, nottingham, oxford, penzance,
         portsmouth, sheffield, swansea, york, london],
  towns(Towns).

% e.g. towns([leeds,dover,aberystwyth,london,cardiff,hull]).
towns(Towns):-
  retractall(town(_, _)),
  retractall(e(_, _, _)),
  towns_integers(Towns, 1),
  forall((member(Town1, Towns), member(Town2, Towns), d(Town1, Town2, D)), 
         (town(Town1, I), town(Town2, J), assert(e(I, J, D)))),
  length(Towns, NumberOfTowns),
  retractall(size(_)),
  asserta(size(NumberOfTowns)),
  anneal.

% e.g. towns_integers([leeds,bristol,york,london,hull], 1). 
towns_integers([], _).
towns_integers([Town|Towns], I):-
  assert(town(Town, I)),
  I1 is I + 1,
  towns_integers(Towns, I1).

% Towns are not ordered in e/3
dist(X, Y, D):-e(X, Y, D), !.
dist(X, Y, D):-e(Y, X, D), !.

% Called from anneal.pl
perturb(Xs, As):-
  rand_int(0, 3, R),
  /* Do a "reverse" three times more often than a "move" */
  R = 0, !,
  /* MOVE:                                                                 */
  /* The list As is the same as the list Xs except that two pseudo-        */
  /*   randomly chosen adjacent sublists are swapped.                      */
  /* N.B. L+M=Size rotates the whole list, which, for TSP, is redundant.   */
  /*      Choose random X in 1..Size-1, random K in 0..X-1 and random Y in */
  /*      X+1..Size.  Then L=X-K and M=Y-X.                                */
  /*      L is the length of the first sublist and K is its offset         */
  /*      (base-0) from the start of the list.  M is the length of the     */
  /*      second sublist, and it immediately follows the first sublist.    */
  size(Size),
  Size1 is Size - 1,
  rand_int(1, Size1, X),
  X1 is X - 1,
  rand_int(0, X1, K),
  X2 is X + 1,
  rand_int(X2, Size, Y),
  L is X - K,
  M is Y - X,
  split([K,L,M], Xs,[], [As,Cs, Bs,Ds, Cs,Bs, Ds,[]]).
perturb(Xs, As):-
  /* REVERSE:                                                              */
  /* The list As is the same as the list Xs except that a pseudo-randomly  */
  /*   chosen sublist is reversed.                                         */
  /* N.B. Avoid L=0 and L=1, which would reverse nothing.                  */
  /*      K=0, L=Size reverses the whole list, which, for TSP, is          */
  /*      redundant.                                                       */
  /*      Choose random K,X in 0..Size such that K < X-1. Then L=X-K.      */
  /*      L is the length of the sublist to reverse and K is its offset    */
  /*      (base-0) from the start of the list.                             */
  size(Size),
  repeat,
    rand_int(0, Size, K),
    rand_int(0, Size, X),
  K < X - 1, !,
  L is X - K,
  split([K,L], Xs,[], [As,Bs, Es,_, Cs,[]]),
  rev(L, Es, Bs,Cs).

/* rand_int(I, J, K) is true if K is a pseudo-random integer in the range  */
/*   I..J.                                                                 */
rand_int(I, J, K):-K is int(rand(J - I + 1)) + I.

/* rev(N, Xs, Ys,Zs) is true if the difference list Ys,Zs is the result of */
/*   reversing the first N elements of the list Xs.                        */
/* e.g. rev(3, [1,2,3,4,5], [3,2,1,5,6], [5,6]).                           */
rev(0, _, Ys,Ys):-!.
rev(N, [X|Xs], YsZs,Zs):-
  N1 is N - 1,
  rev(N1, Xs, YsZs,[X|Zs]).

/* split(Ns, Xs,Ys, Zss) splits the difference list Xs,Ys into a list of   */
/*   difference lists Zss according to the lengths given in Ns.            */
/* e.g. split([2,2,1], [1,2,3,4,5,6,7],[], [[1,2,3,4,5,6,7],[3,4,5,6,7],   */
/*                                          [3,4,5,6,7],[5,6,7],           */
/*                                          [5,6,7],[6,7],                 */
/*                                          [6,7],[]]).                    */
split([], Xs,As, [Xs,As]).
split([N|Ns], Xs,As, [Ys,Bs|Yss]):-
  split_1(N, Xs,As, Ys,Bs, Zs,Cs),
  split(Ns, Zs,Cs, Yss).

% e.g. split_1(2, [1,2,3,4,5],[], [1,2,3,4,5],[3,4,5], [3,4,5],[]).
split_1(0, Xs,As, Ys,Ys, Xs,As):-!.
split_1(N, [X|Xs],As, [X|Ys],Bs, Zs,Cs):-
  N1 is N - 1,
  split_1(N1, Xs,As, Ys,Bs, Zs,Cs).

% Called from anneal.pl
energy(List, Energy):-distance(List, Energy).
 
/* distance(Towns, Length) is true if Length is the length, as defined by  */
/*   dist/3, of the route going through all the Towns (including returning */
/*   to the first town from the last town).                                */
distance([Start|Towns], Length):-  
  distance_1(Towns, Start, Start, 0, Length).

distance_1([], End, Start, Length0, Length):-
  dist(End, Start, Length1),
  Length is Length0 + Length1.
distance_1([Town|Towns], Town0, Start, Length0, Length):-
  dist(Town0, Town, Length1),
  Length2 is Length0 + Length1,
  distance_1(Towns, Town, Start, Length2, Length).

% Called from anneal.pl
output(_, Xs, Energy):-
  integers_towns(Xs, Path),
  write(`Path: `), write(Path), nl,
  write(`Length: `), write(Energy), nl.

% e.g. integers_towns([3,1,5,2,4], Towns).
integers_towns([], []).
integers_towns([I|Is], [Town|Towns]):-
  town(Town, I), !,
  integers_towns(Is, Towns).

/* length(Xs, L) is true if L is the number of elements in the list Xs.    */
% length(Xs, L):-length_1(Xs, 0, L).

/* length_1(Xs, L0, L) is true if L is equal to L0 plus the number of      */
/*   elements in the list Xs.                                              */
% length_1([], L, L).
% length_1([_|Xs], L0, L):-L1 is L0 + 1, length_1(Xs, L1, L).
  
% This is the data from LPA Win-Prolog Examples\Salesman.pl
d( aberdeen,    aberystwyth, 427 ).
d( aberdeen,    birmingham,  403 ).
d( aberdeen,    brighton,    547 ).
d( aberdeen,    bristol,     480 ).
d( aberdeen,    cambridge,   443 ).
d( aberdeen,    cardiff,     484 ).
d( aberdeen,    carlisle,    206 ).
d( aberdeen,    dover,       573 ).
d( aberdeen,    edinburgh,   115 ).
d( aberdeen,    exeter,      555 ).
d( aberdeen,    glasgow,     142 ).
d( aberdeen,    hull,        336 ).
d( aberdeen,    leeds,       306 ).
d( aberdeen,    liverpool,   327 ).
d( aberdeen,    manchester,  326 ).
d( aberdeen,    newcastle,   221 ).
d( aberdeen,    nottingham,  370 ).
d( aberdeen,    oxford,      464 ).
d( aberdeen,    penzance,    663 ).
d( aberdeen,    portsmouth,  550 ).
d( aberdeen,    sheffield,   338 ).
d( aberdeen,    swansea,     502 ).
d( aberdeen,    york,        299 ).
d( aberdeen,    london,      488 ).
d( aberystwyth, birmingham,  114 ).
d( aberystwyth, brighton,    249 ).
d( aberystwyth, bristol,     121 ).
d( aberystwyth, cambridge,   211 ).
d( aberystwyth, cardiff,     108 ).
d( aberystwyth, carlisle,    219 ).
d( aberystwyth, dover,       284 ).
d( aberystwyth, edinburgh,   312 ).
d( aberystwyth, exeter,      196 ).
d( aberystwyth, glasgow,     313 ).
d( aberystwyth, hull,        216 ).
d( aberystwyth, leeds,       166 ).
d( aberystwyth, liverpool,   100 ).
d( aberystwyth, manchester,  126 ).
d( aberystwyth, newcastle,   254 ).
d( aberystwyth, nottingham,  154 ).
d( aberystwyth, oxford,      156 ).
d( aberystwyth, penzance,    304 ).
d( aberystwyth, portsmouth,  218 ).
d( aberystwyth, sheffield,   154 ).
d( aberystwyth, swansea,      75 ).
d( aberystwyth, york,        190 ).
d( aberystwyth, london,      212 ).
d( birmingham,  brighton,    159 ).
d( birmingham,  bristol,      86 ).
d( birmingham,  cambridge,    97 ).
d( birmingham,  cardiff,     100 ).
d( birmingham,  carlisle,    198 ).
d( birmingham,  dover,       181 ).
d( birmingham,  edinburgh,   291 ).
d( birmingham,  exeter,      162 ).
d( birmingham,  glasgow,     292 ).
d( birmingham,  hull,        122 ).
d( birmingham,  leeds,       109 ).
d( birmingham,  liverpool,    99 ).
d( birmingham,  manchester,   80 ).
d( birmingham,  newcastle,   198 ).
d( birmingham,  nottingham,   48 ).
d( birmingham,  oxford,       63 ).
d( birmingham,  penzance,    271 ).
d( birmingham,  portsmouth,  141 ).
d( birmingham,  sheffield,    75 ).
d( birmingham,  swansea,     125 ).
d( birmingham,  york,        125 ).
d( birmingham,  london,      110 ).
d( brighton,    bristol,     136 ).
d( brighton,    cambridge,   106 ).
d( brighton,    cardiff,     183 ).
d( brighton,    carlisle,    354 ).
d( brighton,    dover,        81 ).
d( brighton,    edinburgh,   432 ).
d( brighton,    exeter,      165 ).
d( brighton,    glasgow,     448 ).
d( brighton,    hull,        224 ).
d( brighton,    leeds,       250 ).
d( brighton,    liverpool,   250 ).
d( brighton,    manchester,  240 ).
d( brighton,    newcastle,   328 ).
d( brighton,    nottingham,  178 ).
d( brighton,    oxford,       96 ).
d( brighton,    penzance,    277 ).
d( brighton,    portsmouth,   49 ).
d( brighton,    sheffield,   216 ).
d( brighton,    swansea,     236 ).
d( brighton,    york,        250 ).
d( brighton,    london,       52 ).
d( bristol,     cambridge,   151 ).
d( bristol,     cardiff,      44 ).
d( bristol,     carlisle,    276 ).
d( bristol,     dover,       187 ).
d( bristol,     edinburgh,   369 ).
d( bristol,     exeter,       76 ).
d( bristol,     glasgow,     370 ).
d( bristol,     hull,        206 ).
d( bristol,     leeds,       195 ).
d( bristol,     liverpool,   163 ).
d( bristol,     manchester,  161 ).
d( bristol,     newcastle,   284 ).
d( bristol,     nottingham,  141 ).
d( bristol,     oxford,       71 ).
d( bristol,     penzance,    184 ).
d( bristol,     portsmouth,   97 ).
d( bristol,     sheffield,   161 ).
d( bristol,     swansea,      89 ).
d( bristol,     york,        211 ).
d( bristol,     london,      116 ).
d( cambridge,   cardiff,     177 ).
d( cambridge,   carlisle,    260 ).
d( cambridge,   dover,       125 ).
d( cambridge,   edinburgh,   330 ).
d( cambridge,   exeter,      216 ).
d( cambridge,   glasgow,     354 ).
d( cambridge,   hull,        124 ).
d( cambridge,   leeds,       143 ).
d( cambridge,   liverpool,   185 ).
d( cambridge,   manchester,  159 ).
d( cambridge,   newcastle,   226 ).
d( cambridge,   nottingham,   82 ).
d( cambridge,   oxford,       80 ).
d( cambridge,   penzance,    329 ).
d( cambridge,   portsmouth,  126 ).
d( cambridge,   sheffield,   116 ).
d( cambridge,   swansea,     216 ).
d( cambridge,   york,        149 ).
d( cambridge,   london,       54 ).
d( cardiff,     carlisle,    277 ).
d( cardiff,     dover,       232 ).
d( cardiff,     edinburgh,   370 ).
d( cardiff,     exeter,      119 ).
d( cardiff,     glasgow,     371 ).
d( cardiff,     hull,        227 ).
d( cardiff,     leeds,       209 ).
d( cardiff,     liverpool,   164 ).
d( cardiff,     manchester,  176 ).
d( cardiff,     newcastle,   298 ).
d( cardiff,     nottingham,  162 ).
d( cardiff,     oxford,      106 ).
d( cardiff,     penzance,    227 ).
d( cardiff,     portsmouth,  141 ).
d( cardiff,     sheffield,   175 ).
d( cardiff,     swansea,      45 ).
d( cardiff,     york,        232 ).
d( cardiff,     london,      161 ).
d( carlisle,    dover,       373 ).
d( carlisle,    edinburgh,    93 ).
d( carlisle,    exeter,      352 ).
d( carlisle,    glasgow,      94 ).
d( carlisle,    hull,        149 ).
d( carlisle,    leeds,       117 ).
d( carlisle,    liverpool,   118 ).
d( carlisle,    manchester,  120 ).
d( carlisle,    newcastle,    58 ).
d( carlisle,    nottingham,  187 ).
d( carlisle,    oxford,      260 ).
d( carlisle,    penzance,    455 ).
d( carlisle,    portsmouth,  338 ).
d( carlisle,    sheffield,   148 ).
d( carlisle,    swansea,     284 ).
d( carlisle,    york,        112 ).
d( carlisle,    london,      302 ).
d( dover,       edinburgh,   451 ).
d( dover,       exeter,      246 ).
d( dover,       glasgow,     467 ).
d( dover,       hull,        243 ).
d( dover,       leeds,       269 ).
d( dover,       liverpool,   269 ).
d( dover,       manchester,  260 ).
d( dover,       newcastle,   347 ).
d( dover,       nottingham,  197 ).
d( dover,       oxford,      128 ).
d( dover,       penzance,    355 ).
d( dover,       portsmouth,  130 ).
d( dover,       sheffield,   235 ).
d( dover,       swansea,     271 ).
d( dover,       york,        269 ).
d( dover,       london,       71 ).
d( edinburgh,   exeter,      445 ).
d( edinburgh,   glasgow,      44 ).
d( edinburgh,   hull,        221 ).
d( edinburgh,   leeds,       195 ).
d( edinburgh,   liverpool,   211 ).
d( edinburgh,   manchester,  213 ).
d( edinburgh,   newcastle,   104 ).
d( edinburgh,   nottingham,  258 ).
d( edinburgh,   oxford,      357 ).
d( edinburgh,   penzance,    548 ).
d( edinburgh,   portsmouth,  435 ).
d( edinburgh,   sheffield,   229 ).
d( edinburgh,   swansea,     377 ).
d( edinburgh,   york,        184 ).
d( edinburgh,   london,      380 ).
d( exeter,      glasgow,     446 ).
d( exeter,      hull,        282 ).
d( exeter,      leeds,       271 ).
d( exeter,      liverpool,   239 ).
d( exeter,      manchester,  237 ).
d( exeter,      newcastle,   360 ).
d( exeter,      nottingham,  217 ).
d( exeter,      oxford,      136 ).
d( exeter,      penzance,    112 ).
d( exeter,      portsmouth,  126 ).
d( exeter,      sheffield,   237 ).
d( exeter,      swansea,     165 ).
d( exeter,      york,        287 ).
d( exeter,      london,      172 ).
d( glasgow,     hull,        243 ).
d( glasgow,     leeds,       211 ).
d( glasgow,     liverpool,   212 ).
d( glasgow,     manchester,  214 ).
d( glasgow,     newcastle,   148 ).
d( glasgow,     nottingham,  281 ).
d( glasgow,     oxford,      355 ).
d( glasgow,     penzance,    549 ).
d( glasgow,     portsmouth,  433 ).
d( glasgow,     sheffield,   242 ).
d( glasgow,     swansea,     378 ).
d( glasgow,     york,        206 ).
d( glasgow,     london,      396 ).
d( hull,        leeds,        58 ).
d( hull,        liverpool,   122 ).
d( hull,        manchester,   90 ).
d( hull,        newcastle,   117 ).
d( hull,        nottingham,   90 ).
d( hull,        oxford,      164 ).
d( hull,        penzance,    396 ).
d( hull,        portsmouth,  242 ).
d( hull,        sheffield,    65 ).
d( hull,        swansea,     266 ).
d( hull,        york,         37 ).
d( hull,        london,      172 ).
d( leeds,       liverpool,    73 ).
d( leeds,       manchester,   41 ).
d( leeds,       newcastle,    89 ).
d( leeds,       nottingham,   72 ).
d( leeds,       oxford,      170 ).
d( leeds,       penzance,    378 ).
d( leeds,       portsmouth,  248 ).
d( leeds,       sheffield,    34 ).
d( leeds,       swansea,     229 ).
d( leeds,       york,         23 ).
d( leeds,       london,      198 ).
d( liverpool,   manchester,   35 ).
d( liverpool,   newcastle,   162 ).
d( liverpool,   nottingham,  100 ).
d( liverpool,   oxford,      165 ).
d( liverpool,   penzance,    343 ).
d( liverpool,   portsmouth,  243 ).
d( liverpool,   sheffield,    70 ).
d( liverpool,   swansea,     166 ).
d( liverpool,   york,         96 ).
d( liverpool,   london,      198 ).
d( manchester,  newcastle,   130 ).
d( manchester,  nottingham,   71 ).
d( manchester,  oxford,      143 ).
d( manchester,  penzance,    344 ).
d( manchester,  portsmouth,  221 ).
d( manchester,  sheffield,    38 ).
d( manchester,  swansea,     188 ).
d( manchester,  york,         64 ).
d( manchester,  london,      189 ).
d( newcastle,   nottingham,  155 ).
d( newcastle,   oxford,      253 ).
d( newcastle,   penzance,    468 ).
d( newcastle,   portsmouth,  331 ).
d( newcastle,   sheffield,   123 ).
d( newcastle,   swansea,     318 ).
d( newcastle,   york,         80 ).
d( newcastle,   london,      276 ).
d( nottingham,  oxford,       98 ).
d( nottingham,  penzance,    322 ).
d( nottingham,  portsmouth,  176 ).
d( nottingham,  sheffield,    38 ).
d( nottingham,  swansea,     173 ).
d( nottingham,  york,         80 ).
d( nottingham,  london,      126 ).
d( oxford,      penzance,    250 ).
d( oxford,      portsmouth,   78 ).
d( oxford,      sheffield,   136 ).
d( oxford,      swansea,     145 ).
d( oxford,      york,        178 ).
d( oxford,      london,       57 ).
d( penzance,    portsmouth,  242 ).
d( penzance,    sheffield,   348 ).
d( penzance,    swansea,     273 ).
d( penzance,    york,        398 ).
d( penzance,    london,      281 ).
d( portsmouth,  sheffield,   214 ).
d( portsmouth,  swansea,     186 ).
d( portsmouth,  york,        256 ).
d( portsmouth,  london,       72 ).
d( sheffield,   swansea,     196 ).
d( sheffield,   york,         52 ).
d( sheffield,   london,      164 ).
d( swansea,     york,        248 ).
d( swansea,     london,      200 ).
d( york,        london,      198 ).
% End of list of distances

LPA Index <lpa.htm>     Home Page <../index.htm>

Valid HTML 4.01 Strict <http://validator.w3.org/check?uri=referer>


